A Generalized Approach to Relaxation Time of Magnetic Nanoparticles With Interactions: From Superparamagnetism to Glassy Dynamics

A novel theoretical expression for the relaxation time of magnetic nanoparticles with dipolar interactions is derived from Kramers' theory, extending the Boltzmann-Gibbs framework to incorporate Tsallis statistics. The model provides a unified description of magnetic relaxation from weakly to strongly interacting regimes. It accounts for both the decrease and the increase of the relaxation time with increasing dipolar coupling, addressing a long-standing problem in nanoparticle magnetism that cannot be consistently described by classical phenomenological models. This result also offers an innovative interpretation of the cut-off condition inherent to the Tsallis distribution in terms of a cut-off temperature, T_cut-off, which naturally characterizes the onset of glassy freezing dynamics and provides an alternative interpretation of experimental relaxation data within a non-extensive statistical framework.

==> Temperaturas/Q07_Temperaturas_Tfreezing_Testrela.txt <==
4.262574595055413e20	106.24477291283861	19.208303189546097	104.31966177060254
3.813882532418001e20	116.71863212481874	21.39532363617061	100.28401953998707
3.4506556245686675e20	127.05044574594992	23.819637852037975	96.43912443621322
3.15059861373661e20	    138.0179589754204	26.514930134692797	93.23017819686409
2.898550724637681e20	149.86332770152143	29.36196372422419	90.64105749127508
2.6838432635534082e20	162.58156647657793	32.24955227910046	88.5394665951929
2.4987506246876558e20	176.08558141577197	35.101283394312155	86.7981813011637
2.3375409069658718e20	190.27270653254746	37.87009172577439	85.32061981623673
2.1958717610891523e20	205.0474125096125	40.52926761480168	84.03861360772727
2.0703933747412006e20	220.32724108924134	43.06538056237635	82.90500370578864
1.9584802193497843e20	236.04289511373793	45.47342415884055	81.88707280936477
1.8580453363062057e20	252.1365860232163	47.753621216435185	80.96179660660364


==> Temperaturas/TabelaExtendidaQ07_beta_Tphys_Testrela_Tfreezing.dat <==
3.623188405797101e21	13.11849821315758	2.2245444615226506	126.19005183743147
2.4154589371980673e21	19.640057691013347	3.341104673403007	124.8871201135578
1.8115942028985505e21	26.13418758967477	4.460588961244102	123.57189986597076
1.4492753623188405e21	32.59887300792825	5.5830370006571775	122.24335737591143
1.2077294685990337e21	39.03181055463181	6.708476313217489	120.90029502099976
1.0351966873706004e21	45.430342181558274	7.836916356032744	119.54131058168494
9.057971014492752e20	51.791366839648525	8.968339785974596	118.16474201220421
8.051529790660225e20	58.11121962065979	10.102689249787163	116.7685905334113
7.246376811594202e20	64.38550152018618	11.23984682768789	115.35041018940568
6.587615283267456e20	70.60883091901682	12.379600861953458	113.90714315256653
6.038647342995168e20	76.77446409227022	13.521589862044195	112.4348622119089
5.574136008918618e20	82.8736807126092	14.665201552872166	110.928342501343
5.175983436853002e20	88.894705457297   	15.809374755845441	109.38028636856401
4.830917874396135e20	94.82057569580428	16.952156564342054	107.77973305929953
4.528985507246376e20	100.62396819423518	18.089461373791842	106.1080124949321
4.262574595055413e20	106.24477291283861	19.208303189546097	104.31966177060254
4.0257648953301126e20	111.57513131950925	20.29022541116296	102.33818604127379
3.813882532418001e20	116.71863212481874	21.39532363617061	100.28401953998707
3.623188405797101e20	121.83747993060638	22.568517094793375	98.29302389385643
3.4506556245686675e20	127.05044574594992	23.819637852037975	96.43912443621322
3.293807641633728e20	132.43088723467966	25.140233238480597	94.75083668675003
3.15059861373661e20	138.0179589754204	26.514930134692797	93.23017819686409
3.019323671497584e20	143.82802047266148	27.92721917262268	91.86583746403385
2.898550724637681e20	149.86332770152143	29.36196372422419	90.64105749127508
2.787068004459309e20	156.11795074789845	30.806261425047634	89.53792199733407
2.6838432635534082e20	162.58156647657793	32.24955227910046	88.5394665951929
2.587991718426501e20	169.24179346711446	33.68341833867749	87.63056698000248
2.4987506246876558e20	176.08558141577197	35.101283394312155	86.7981813011637
2.4154589371980674e20	183.10000714400638	36.49810447918248	86.03127664390117
2.3375409069658718e20	190.27270653254746	37.87009172577439	85.32061981623673
2.264492753623188e20	197.59208729470464	39.21446785423837	84.6585263473147
2.1958717610891523e20	205.0474125096125	40.52926761480168	84.03861360772727
2.1312872975277064e20	212.62881001761164	41.81317322218217	83.4555781171025
2.0703933747412006e20	220.32724108924134	43.06538056237635	82.90500370578864
2.0128824476650563e20	228.13444839679343	44.28549099929656	82.38320062811245
1.9584802193497843e20	236.04289511373793	45.47342415884055	81.88707280936477
1.9069412662090007e20	244.0457019654328	46.629347757609494	81.41400938583593
1.8580453363062057e20	252.1365860232163	47.753621216435185	80.96179660660364
1.8115942028985506e20	260.3098032123189	48.84675039569831	80.52854649461324


==> Temperaturas/TabelaExtendidaQ08_beta_Tphys_Testrela_Tfreezing.dat <==
6.587615283267456e20	78.71923210175888	11.32098878787342	80.02416283928974
6.557807069316021e20	79.0620854659658	11.37486290316796	79.95761823557291
6.528267397832615e20	79.40468429385041	11.428763927419437	79.89093202554801
6.498992656138298e20	79.74702362160541	11.482691691784572	79.82410078408502
6.469979296066252e20	80.08909809723849	11.536645961409427	79.75712076369264
6.44122383252818e20	80.43090183278072	11.590626395775194	79.6899877568664
6.412722842118763e20	80.77242836258029	11.644632547632739	79.62269706742948
5.4484036177400024e20	94.13385466608368	13.82910010538898	76.75766591186495
4.7361939945060146e20	106.9363262599997	16.119389591214937	73.63423473902589
4.188657116528441e20	119.65448758459397	18.546337312079388	70.60054646980757
3.754599384245701e20	132.75938334106698	21.03801210226512	67.88891925717446
3.402054841124039e20	146.47680468131836	23.506077542914852	65.5507499134773
3.1100329663494436e20	160.8553119208943	25.887764883858814	63.55191238158864
2.654350480437437e20	191.42019058586095	30.270654449800734	60.34990650866369
2.315136361531694e20	223.93643041533403	34.09708843371177	57.89985999142376
2.05279796362442e20	257.90807489484666	37.40325329423064	55.95377864960049
1.843861784120662e20	292.9662030197743	40.25932020499235	54.36163819124255
1.673528132007899e20	328.8483542642071	42.736658225954834	53.029469436603186
1.532003554248246e20	365.36729501975196	44.89797527475974	51.89531397571487
1.4125490860807412e20	402.38732923051236	46.795567412776606	50.91633766825636

==> Temperaturas/TabelaExtendidaQ09_beta_Tphys_Testrela_Tfreezing.dat <==
1.3175230566534912e21	45.85351226277025	3.9127729823739528	46.574762773569425
1.2939958592132505e21	46.67874307108966	3.986781357253173	46.49517233040725
1.2712941774726672e21	47.503572217745386	4.060920861531952	46.415381796799515
1.249375312343828e21	48.32799138854339	4.135193763020264	46.33538665515065
1.2281994595922377e21	49.151991847791024	4.2096024219171495	46.25518213676044
1.2077294685990337e21	49.97556439025316	4.284149298055784	46.17476318986436
1.1148272017837236e21	54.08664466896792	4.6590512462881035	45.76924959512453
1.0351966873706004e21	58.18524424902499	5.037856645870098	45.357368705133226
9.66183574879227e20	62.26925348604526	5.421078611045465	44.93791241770801
9.057971014492752e20	66.33603073156337	5.80941102340978	44.50942063540301
8.525149190110826e20	70.38289716968701	6.203682760087248	44.07054276926157
6.901311249137335e20	86.35069914996726	7.852484133523701	42.20717848089176
5.3676865271068164e20	109.93361751198567	10.49310341705924	39.28068891539624
4.3917435221783046e20	133.8754691258011	13.092764928672048	36.60663789168118
3.716090672612411e20	158.67116371751385	15.444015281178476	34.37712475189215
3.22061191626409e20	184.36280280023533	17.486149474104103	32.569790381368136
2.841716396703609e20	210.82255817821704	19.235094527443	        31.104317971380013
2.5425883549453343e20	237.8987405744395	20.730726490818963	29.903570392031025
2.3004370830457786e20	265.4604819669531	22.014945172756597	28.90662807260259
2.1003990758244064e20	293.40471768648507	23.124644518592913	28.067879929613337
1.9323671497584542e20	321.65256339843046	24.09035655821276	27.3535175222926

==> Temperaturas/TabelaExtendidaQ95_beta_Tphys_Testrela_Tfreezing.dat <==
3.623188405797101e21	18.195132990753052	0.8364352781512899	25.71122335782037
3.450655624568668e21	19.10328965848571	0.8789344433569414	25.667498542182834
3.2938076416337285e21	20.0112785296247	0.9215043486369141	25.623691330318053
3.15059861373661e21	20.91909715748827	0.96414597634387	25.579800484038554
3.0193236714975847e21	21.826743021704388	1.0068603371721438	25.535824726739307
2.898550724637681e21	22.73421352445263	1.0496484715439551	25.491762741379794
2.7870680044593086e21	23.64150598641113	1.092511451099814	25.447613168302972
2.683843263553408e21	24.548617642374655	1.1354503803044995	25.403374602871775
2.587991718426501e21	25.45554563650467	1.1784663981817816	25.35904559290076
2.498750624687656e21	26.362287017165265	1.2215606801931354	25.31462463585632
2.4154589371980673e21	27.268838731290423	1.2647344402783562	25.270110175794077
2.070393374741201e21	31.7986375143775	1.4818408920389454	25.046076678293023
1.8115942028985505e21	36.323165394843315	1.7011431257827803	24.81943437501624
1.610305958132045e21	40.84187166081373	1.9228554014324337	24.589898091264487
1.4492753623188405e21	45.354035629418675	2.1472527250205196	24.357089327818763
1.3175230566534912e21	49.85867647889154	2.3747048999227514	24.12048855309901
1.2077294685990337e21	54.354520041677034	2.605698459161495	23.87942729304001
1.1148272017837236e21	58.840124206261656	2.840805918919743	23.63317189400652
1.0351966873706004e21	63.31415841594323	3.080591733980818	23.381084050409225
9.66183574879227e20	67.77572846512925	3.325487234756902	23.122791069065503
9.057971014492752e20	72.22462736083958	3.57568084962034	22.85830344478826
7.246376811594202e20	89.91614373085372	4.622618839773206	21.752325790437947
5.175983436853002e20	125.29453013920042	6.7459271683502156	19.566482802357363
4.0257648953301126e20	161.4175704081011	8.58174545741883	17.7667797471807
3.293807641633728e20	198.44568808695865	10.03332416564498	16.404231735953328
2.787068004459309e20	236.1958833671297	11.162143494121821	15.379896734858647
2.4154589371980674e20	274.46869275116217	12.048284527275618	14.596410219632265
2.1312872975277064e20	313.11494718696	        12.755702105674802	13.983470950093423
1.9069412662090007e20	352.03153421552213	13.330530112677758	13.493343793950212

==> Temperaturas/TabelaExtendidaQ98_beta_Tphys_Testrela_Tfreezing.dat <==
1.4492753623188404e22	4.80874240871952	0.09279532681008072	10.846868604661791
1.2077294685990339e22	5.770294308260756	0.1114467624438774	10.828023344905331
1.0351966873706004e22	6.731778651248999	0.1301299269226947	10.809144617988709
9.057971014492753e21	7.693194521702898	0.14884524373381564	10.79023196529929
8.051529790660225e21	8.654540978640584	0.16759314777144502	10.771284915573593
7.246376811594202e21	9.615817054953391	0.18637408584435178	10.752302984321254
6.587615283267457e21	10.577021756203624	0.2051885172173462	10.733285673209732
6.038647342995169e21	11.538154059339067	0.22403691418978108	10.714232469405898
5.574136008918617e21	12.4992129113161	0.24291976271467905	10.69514284487028
5.175983436853002e21	13.460197227622048	0.26183756306256784	10.676016255599091
4.830917874396135e21	14.421105890686192	0.2807908305346733	10.656852140808395
2.898550724637681e21	24.02575818281107	0.4724000589859205	10.463009706917674
2.4154589371980673e21	28.824771550734493	0.5697533686148097	10.36444189123977
2.070393374741201e21	33.621277300475185	0.6682758729409121	10.264625138872924
1.8115942028985505e21	38.41496898318363	0.7681066798292367	10.163403559489577
1.610305958132045e21	43.20543242975214	0.8694330882964598	10.060565768031223
1.4492753623188405e21	47.9921286791922	0.9724997145580977	9.955837637090527
1.3175230566534912e21	52.77443824617471	1.0775910617096602	9.848907638440801
1.2077294685990337e21	57.55177167050502	1.1849835019922996	9.739485455211316
1.1148272017837236e21	62.32370707799843	1.2948829367693258	9.627372205119462
1.0351966873706004e21	67.09010452268045	1.4073708499497741	9.512516528295635
8.051529790660225e20	86.10914331830512	1.8795125905781742	9.030513987495931
5.574136008918618e20	124.1377651389131	2.8327845563856946	8.066582585797153
4.262574595055413e20	162.49060065116106	3.6384635313377416	7.26685440732587
3.4506556245686675e20	201.24190298678317	4.256779134515302	6.6634406883556405
2.898550724637681e20	240.3088703170106	4.723903352944332	6.213791471743519
2.4987506246876558e20	279.60156612534945	5.081365878347645	5.873449596057498
2.1958717610891523e20	319.0534873590727	5.360569535553635	5.609954127549679

==> data/AmostraXData.dat <==
1/T      ln(tau)
0.021906354 3.945945950
0.021688742 3.432432430
0.021405229 2.972972970
0.020993590 2.432432430
0.020662461 1.972972970
0.020278638 1.459459460
0.019552239 0.486486490
0.019096210 -0.027027030
0.018821839 -0.486486490
0.018296089 -1.027027030
0.017798913 -1.486486490
0.017191601 -2.000000000
0.016540404 -2.513513510
0.015936740 -2.972972970
0.015232558 -3.432432430
0.014620536 -3.972972970
0.013877119 -4.432432430
0.012768031 -4.945945950
0.012152134 -5.432432430
0.019908815 1.000000000


==> data/AmostraXFit.dat <==
1/T_fit  ln(tau)_fit
0.000001000 -10.246834764
0.000067257 -10.227284082
0.000133515 -10.207683357
0.000199772 -10.188032331
0.000266030 -10.168330746
0.000332287 -10.148578341
0.000398544 -10.128774854
0.000464802 -10.108920019
0.000531059 -10.089013569
0.000597317 -10.069055236
0.000663574 -10.049044747
0.000729832 -10.028981831
0.000796089 -10.008866211
0.000862346 -9.988697610
0.000928604 -9.968475748
0.000994861 -9.948200343
0.001061119 -9.927871110
0.001127376 -9.907487763
0.001193633 -9.887050014
0.001259891 -9.866557571
0.001326148 -9.846010140
0.001392406 -9.825407426
0.001458663 -9.804749130
0.001524920 -9.784034952
0.001591178 -9.763264588
0.001657435 -9.742437733
0.001723693 -9.721554079
0.001789950 -9.700613315
0.001856208 -9.679615127
0.001922465 -9.658559201
0.001988722 -9.637445218
0.002054980 -9.616272856
0.002121237 -9.595041792
0.002187495 -9.573751699
0.002253752 -9.552402249
0.002320009 -9.530993109
0.002386267 -9.509523945
0.002452524 -9.487994419
0.002518782 -9.466404191
0.002585039 -9.444752917
0.002651296 -9.423040252
0.002717554 -9.401265846
0.002783811 -9.379429347
0.002850069 -9.357530400
0.002916326 -9.335568646
0.002982583 -9.313543726
0.003048841 -9.291455273
0.003115098 -9.269302920
0.003181356 -9.247086298
0.003247613 -9.224805031
0.003313871 -9.202458742
0.003380128 -9.180047051
0.003446385 -9.157569574
0.003512643 -9.135025923
0.003578900 -9.112415708
0.003645158 -9.089738534
0.003711415 -9.066994004
0.003777672 -9.044181717
0.003843930 -9.021301266
0.003910187 -8.998352245
0.003976445 -8.975334240
0.004042702 -8.952246836
0.004108959 -8.929089613
0.004175217 -8.905862147
0.004241474 -8.882564011
0.004307732 -8.859194773
0.004373989 -8.835753999
0.004440247 -8.812241248
0.004506504 -8.788656079
0.004572761 -8.764998042
0.004639019 -8.741266687
0.004705276 -8.717461557
0.004771534 -8.693582193
0.004837791 -8.669628129
0.004904048 -8.645598898
0.004970306 -8.621494026
0.005036563 -8.597313036
0.005102821 -8.573055444
0.005169078 -8.548720764
0.005235335 -8.524308505
0.005301593 -8.499818170
0.005367850 -8.475249259
0.005434108 -8.450601265
0.005500365 -8.425873678
0.005566623 -8.401065982
0.005632880 -8.376177656
0.005699137 -8.351208175
0.005765395 -8.326157008
0.005831652 -8.301023617
0.005897910 -8.275807463
0.005964167 -8.250507997
0.006030424 -8.225124668
0.006096682 -8.199656917
0.006162939 -8.174104182
0.006229197 -8.148465893
0.006295454 -8.122741476
0.006361711 -8.096930349
0.006427969 -8.071031927
0.006494226 -8.045045616
0.006560484 -8.018970818
0.006626741 -7.992806929
0.006692999 -7.966553338
0.006759256 -7.940209427
0.006825513 -7.913774573
0.006891771 -7.887248146
0.006958028 -7.860629509
0.007024286 -7.833918019
0.007090543 -7.807113025
0.007156800 -7.780213872
0.007223058 -7.753219894
0.007289315 -7.726130421
0.007355573 -7.698944776
0.007421830 -7.671662272
0.007488087 -7.644282217
0.007554345 -7.616803911
0.007620602 -7.589226647
0.007686860 -7.561549708
0.007753117 -7.533772373
0.007819374 -7.505893909
0.007885632 -7.477913577
0.007951889 -7.449830632
0.008018147 -7.421644316
0.008084404 -7.393353867
0.008150662 -7.364958512
0.008216919 -7.336457471
0.008283176 -7.307849952
0.008349434 -7.279135159
0.008415691 -7.250312283
0.008481949 -7.221380507
0.008548206 -7.192339007
0.008614463 -7.163186945
0.008680721 -7.133923478
0.008746978 -7.104547750
0.008813236 -7.075058897
0.008879493 -7.045456043
0.008945750 -7.015738306
0.009012008 -6.985904788
0.009078265 -6.955954585
0.009144523 -6.925886779
0.009210780 -6.895700445
0.009277038 -6.865394644
0.009343295 -6.834968425
0.009409552 -6.804420829
0.009475810 -6.773750884
0.009542067 -6.742957605
0.009608325 -6.712039996
0.009674582 -6.680997049
0.009740839 -6.649827744
0.009807097 -6.618531049
0.009873354 -6.587105917
0.009939612 -6.555551289
0.010005869 -6.523866095
0.010072126 -6.492049250
0.010138384 -6.460099654
0.010204641 -6.428016195
0.010270899 -6.395797747
0.010337156 -6.363443169
0.010403414 -6.330951307
0.010469671 -6.298320989
0.010535928 -6.265551031
0.010602186 -6.232640232
0.010668443 -6.199587378
0.010734701 -6.166391235
0.010800958 -6.133050557
0.010867215 -6.099564079
0.010933473 -6.065930520
0.010999730 -6.032148583
0.011065988 -5.998216952
0.011132245 -5.964134296
0.011198502 -5.929899264
0.011264760 -5.895510486
0.011331017 -5.860966577
0.011397275 -5.826266130
0.011463532 -5.791407719
0.011529790 -5.756389901
0.011596047 -5.721211210
0.011662304 -5.685870162
0.011728562 -5.650365251
0.011794819 -5.614694950
0.011861077 -5.578857711
0.011927334 -5.542851965
0.011993591 -5.506676119
0.012059849 -5.470328558
0.012126106 -5.433807645
0.012192364 -5.397111718
0.012258621 -5.360239091
0.012324878 -5.323188055
0.012391136 -5.285956875
0.012457393 -5.248543790
0.012523651 -5.210947015
0.012589908 -5.173164736
0.012656166 -5.135195113
0.012722423 -5.097036281
0.012788680 -5.058686343
0.012854938 -5.020143376
0.012921195 -4.981405427
0.012987453 -4.942470513
0.013053710 -4.903336620
0.013119967 -4.864001705
0.013186225 -4.824463692
0.013252482 -4.784720472
0.013318740 -4.744769904
0.013384997 -4.704609814
0.013451254 -4.664237992
0.013517512 -4.623652193
0.013583769 -4.582850138
0.013650027 -4.541829509
0.013716284 -4.500587951
0.013782541 -4.459123074
0.013848799 -4.417432444
0.013915056 -4.375513590
0.013981314 -4.333363999
0.014047571 -4.290981118
0.014113829 -4.248362349
0.014180086 -4.205505053
0.014246343 -4.162406543
0.014312601 -4.119064090
0.014378858 -4.075474917
0.014445116 -4.031636197
0.014511373 -3.987545058
0.014577630 -3.943198577
0.014643888 -3.898593777
0.014710145 -3.853727632
0.014776403 -3.808597062
0.014842660 -3.763198932
0.014908917 -3.717530049
0.014975175 -3.671587165
0.015041432 -3.625366972
0.015107690 -3.578866102
0.015173947 -3.532081126
0.015240205 -3.485008550
0.015306462 -3.437644817
0.015372719 -3.389986302
0.015438977 -3.342029314
0.015505234 -3.293770090
0.015571492 -3.245204796
0.015637749 -3.196329526
0.015704006 -3.147140296
0.015770264 -3.097633048
0.015836521 -3.047803642
0.015902779 -2.997647858
0.015969036 -2.947161393
0.016035293 -2.896339856
0.016101551 -2.845178772
0.016167808 -2.793673572
0.016234066 -2.741819595
0.016300323 -2.689612085
0.016366581 -2.637046190
0.016432838 -2.584116954
0.016499095 -2.530819320
0.016565353 -2.477148123
0.016631610 -2.423098091
0.016697868 -2.368663836
0.016764125 -2.313839857
0.016830382 -2.258620533
0.016896640 -2.203000121
0.016962897 -2.146972753
0.017029155 -2.090532428
0.017095412 -2.033673014
0.017161669 -1.976388240
0.017227927 -1.918671696
0.017294184 -1.860516821
0.017360442 -1.801916908
0.017426699 -1.742865093
0.017492957 -1.683354350
0.017559214 -1.623377493
0.017625471 -1.562927160
0.017691729 -1.501995817
0.017757986 -1.440575749
0.017824244 -1.378659050
0.017890501 -1.316237624
0.017956758 -1.253303176
0.018023016 -1.189847201
0.018089273 -1.125860985
0.018155531 -1.061335591
0.018221788 -0.996261856
0.018288045 -0.930630378
0.018354303 -0.864431516
0.018420560 -0.797655374
0.018486818 -0.730291793
0.018553075 -0.662330348
0.018619332 -0.593760331
0.018685590 -0.524570744
0.018751847 -0.454750289
0.018818105 -0.384287354
0.018884362 -0.313170007
0.018950620 -0.241385978
0.019016877 -0.168922649
0.019083134 -0.095767039
0.019149392 -0.021905796
0.019215649 0.052674828
0.019281907 0.127988983
0.019348164 0.204051242
0.019414421 0.280876615
0.019480679 0.358480571
0.019546936 0.436879052
0.019613194 0.516088496
0.019679451 0.596125855
0.019745708 0.677008620
0.019811966 0.758754840
0.019878223 0.841383151
0.019944481 0.924912797
0.020010738 1.009363659
0.020076996 1.094756283
0.020143253 1.181111911
0.020209510 1.268452510
0.020275768 1.356800811
0.020342025 1.446180336
0.020408283 1.536615445
0.020474540 1.628131368
0.020540797 1.720754253
0.020607055 1.814511207
0.020673312 1.909430346
0.020739570 2.005540844
0.020805827 2.102872987
0.020872084 2.201458233
0.020938342 2.301329268
0.021004599 2.402520077
0.021070857 2.505066007
0.021137114 2.609003847
0.021203372 2.714371903
0.021269629 2.821210086
0.021335886 2.929560001
0.021402144 3.039465043
0.021468401 3.150970503
0.021534659 3.264123683
0.021600916 3.378974009
0.021667173 3.495573168
0.021733431 3.613975243
0.021799688 3.734236868
0.021865946 3.856417384
0.021932203 3.980579021
0.021998460 4.106787088
0.022064718 4.235110173
0.022130975 4.365620375
0.022197233 4.498393542
0.022263490 4.633509538
0.022329748 4.771052530
0.022396005 4.911111305
0.022462262 5.053779611
0.022528520 5.199156537
0.022594777 5.347346927
0.022661035 5.498461829
0.022727292 5.652619002
0.022793549 5.809943461
0.022859807 5.970568090
0.022926064 6.134634316
0.022992322 6.302292856
0.023058579 6.473704549
0.023124836 6.649041283
0.023191094 6.828487034
0.023257351 7.012239022
0.023323609 7.200509017
0.023389866 7.393524805
0.023456123 7.591531844
0.023522381 7.794795143
0.023588638 8.003601393
0.023654896 8.218261400
0.023721153 8.439112867
0.023787411 8.666523590
0.023853668 8.900895145
0.023919925 9.142667152
0.023986183 9.392322242
0.024052440 9.650391854
0.024118698 9.917463048
0.024184955 10.194186548
0.024251212 10.481286294
0.024317470 10.779570855
0.024383727 11.089947158
0.024449985 11.413437115
0.024516242 11.751197923
0.024582499 12.104547052
0.024648757 12.474993277
0.024715014 12.864275614
0.024781272 13.274412685
0.024847529 13.707766072
0.024913787 14.167122696
0.024980044 14.655803522
0.025046301 15.177809375
0.025112559 15.738020185
0.025178816 16.342473051
0.025245074 16.998759741
0.025311331 17.716611056
0.025377588 18.508784495
0.025443846 19.392466249
0.025510103 20.391592583
0.025576361 21.540924823
0.025642618 22.893755375
0.025708875 24.537987046
0.025775133 26.634620695
0.025841390 29.531210924
0.025907648 34.246173933
0.025973905 48.825037530


==> data/AmostraYData.dat <==
1/T      ln(tau)
0.024918919 -4.695882799
0.026972973 -4.191462491
0.028540541 -3.638039909
0.029891892 -3.223793887
0.031243243 -2.716089922
0.032648649 -2.208638545
0.033513514 -1.745390250
0.034432432 -1.282394544
0.035459459 -0.726446072
0.036810811 -0.265471079
0.038162162 0.195503915
0.039189189 0.704723415


==> data/AmostraYFit.dat <==
1/T_fit  ln(tau)_fit
0.000001000 -10.983369243
0.000067257 -10.970341715
0.000133515 -10.957300961
0.000199772 -10.944246954
0.000266030 -10.931179668
0.000332287 -10.918099074
0.000398544 -10.905005147
0.000464802 -10.891897858
0.000531059 -10.878777182
0.000597317 -10.865643089
0.000663574 -10.852495553
0.000729832 -10.839334546
0.000796089 -10.826160041
0.000862346 -10.812972009
0.000928604 -10.799770424
0.000994861 -10.786555256
0.001061119 -10.773326479
0.001127376 -10.760084064
0.001193633 -10.746827983
0.001259891 -10.733558207
0.001326148 -10.720274709
0.001392406 -10.706977460
0.001458663 -10.693666431
0.001524920 -10.680341594
0.001591178 -10.667002920
0.001657435 -10.653650381
0.001723693 -10.640283947
0.001789950 -10.626903590
0.001856208 -10.613509281
0.001922465 -10.600100990
0.001988722 -10.586678688
0.002054980 -10.573242346
0.002121237 -10.559791935
0.002187495 -10.546327425
0.002253752 -10.532848786
0.002320009 -10.519355989
0.002386267 -10.505849004
0.002452524 -10.492327801
0.002518782 -10.478792350
0.002585039 -10.465242622
0.002651296 -10.451678585
0.002717554 -10.438100210
0.002783811 -10.424507466
0.002850069 -10.410900323
0.002916326 -10.397278751
0.002982583 -10.383642718
0.003048841 -10.369992194
0.003115098 -10.356327149
0.003181356 -10.342647550
0.003247613 -10.328953368
0.003313871 -10.315244571
0.003380128 -10.301521128
0.003446385 -10.287783007
0.003512643 -10.274030178
0.003578900 -10.260262607
0.003645158 -10.246480265
0.003711415 -10.232683119
0.003777672 -10.218871138
0.003843930 -10.205044289
0.003910187 -10.191202540
0.003976445 -10.177345859
0.004042702 -10.163474215
0.004108959 -10.149587574
0.004175217 -10.135685904
0.004241474 -10.121769173
0.004307732 -10.107837347
0.004373989 -10.093890395
0.004440247 -10.079928283
0.004506504 -10.065950979
0.004572761 -10.051958448
0.004639019 -10.037950659
0.004705276 -10.023927577
0.004771534 -10.009889169
0.004837791 -9.995835402
0.004904048 -9.981766242
0.004970306 -9.967681656
0.005036563 -9.953581609
0.005102821 -9.939466067
0.005169078 -9.925334997
0.005235335 -9.911188363
0.005301593 -9.897026133
0.005367850 -9.882848271
0.005434108 -9.868654743
0.005500365 -9.854445514
0.005566623 -9.840220549
0.005632880 -9.825979814
0.005699137 -9.811723274
0.005765395 -9.797450892
0.005831652 -9.783162635
0.005897910 -9.768858467
0.005964167 -9.754538352
0.006030424 -9.740202255
0.006096682 -9.725850140
0.006162939 -9.711481971
0.006229197 -9.697097712
0.006295454 -9.682697328
0.006361711 -9.668280781
0.006427969 -9.653848036
0.006494226 -9.639399056
0.006560484 -9.624933805
0.006626741 -9.610452246
0.006692999 -9.595954342
0.006759256 -9.581440056
0.006825513 -9.566909351
0.006891771 -9.552362190
0.006958028 -9.537798535
0.007024286 -9.523218350
0.007090543 -9.508621597
0.007156800 -9.494008237
0.007223058 -9.479378233
0.007289315 -9.464731548
0.007355573 -9.450068143
0.007421830 -9.435387979
0.007488087 -9.420691019
0.007554345 -9.405977224
0.007620602 -9.391246555
0.007686860 -9.376498974
0.007753117 -9.361734441
0.007819374 -9.346952919
0.007885632 -9.332154367
0.007951889 -9.317338746
0.008018147 -9.302506017
0.008084404 -9.287656141
0.008150662 -9.272789077
0.008216919 -9.257904786
0.008283176 -9.243003227
0.008349434 -9.228084362
0.008415691 -9.213148149
0.008481949 -9.198194548
0.008548206 -9.183223518
0.008614463 -9.168235020
0.008680721 -9.153229011
0.008746978 -9.138205452
0.008813236 -9.123164300
0.008879493 -9.108105516
0.008945750 -9.093029057
0.009012008 -9.077934881
0.009078265 -9.062822948
0.009144523 -9.047693215
0.009210780 -9.032545640
0.009277038 -9.017380182
0.009343295 -9.002196797
0.009409552 -8.986995444
0.009475810 -8.971776080
0.009542067 -8.956538662
0.009608325 -8.941283148
0.009674582 -8.926009493
0.009740839 -8.910717656
0.009807097 -8.895407592
0.009873354 -8.880079259
0.009939612 -8.864732612
0.010005869 -8.849367608
0.010072126 -8.833984203
0.010138384 -8.818582352
0.010204641 -8.803162012
0.010270899 -8.787723138
0.010337156 -8.772265685
0.010403414 -8.756789608
0.010469671 -8.741294864
0.010535928 -8.725781405
0.010602186 -8.710249188
0.010668443 -8.694698167
0.010734701 -8.679128296
0.010800958 -8.663539530
0.010867215 -8.647931822
0.010933473 -8.632305127
0.010999730 -8.616659398
0.011065988 -8.600994589
0.011132245 -8.585310653
0.011198502 -8.569607544
0.011264760 -8.553885214
0.011331017 -8.538143617
0.011397275 -8.522382704
0.011463532 -8.506602430
0.011529790 -8.490802745
0.011596047 -8.474983603
0.011662304 -8.459144955
0.011728562 -8.443286753
0.011794819 -8.427408949
0.011861077 -8.411511494
0.011927334 -8.395594340
0.011993591 -8.379657437
0.012059849 -8.363700737
0.012126106 -8.347724190
0.012192364 -8.331727747
0.012258621 -8.315711359
0.012324878 -8.299674975
0.012391136 -8.283618545
0.012457393 -8.267542020
0.012523651 -8.251445349
0.012589908 -8.235328481
0.012656166 -8.219191366
0.012722423 -8.203033953
0.012788680 -8.186856190
0.012854938 -8.170658027
0.012921195 -8.154439411
0.012987453 -8.138200291
0.013053710 -8.121940616
0.013119967 -8.105660332
0.013186225 -8.089359388
0.013252482 -8.073037732
0.013318740 -8.056695310
0.013384997 -8.040332070
0.013451254 -8.023947958
0.013517512 -8.007542921
0.013583769 -7.991116906
0.013650027 -7.974669859
0.013716284 -7.958201726
0.013782541 -7.941712453
0.013848799 -7.925201985
0.013915056 -7.908670269
0.013981314 -7.892117248
0.014047571 -7.875542869
0.014113829 -7.858947076
0.014180086 -7.842329814
0.014246343 -7.825691027
0.014312601 -7.809030659
0.014378858 -7.792348654
0.014445116 -7.775644956
0.014511373 -7.758919508
0.014577630 -7.742172254
0.014643888 -7.725403137
0.014710145 -7.708612099
0.014776403 -7.691799083
0.014842660 -7.674964033
0.014908917 -7.658106888
0.014975175 -7.641227593
0.015041432 -7.624326088
0.015107690 -7.607402314
0.015173947 -7.590456214
0.015240205 -7.573487728
0.015306462 -7.556496797
0.015372719 -7.539483362
0.015438977 -7.522447362
0.015505234 -7.505388738
0.015571492 -7.488307429
0.015637749 -7.471203376
0.015704006 -7.454076517
0.015770264 -7.436926792
0.015836521 -7.419754140
0.015902779 -7.402558499
0.015969036 -7.385339807
0.016035293 -7.368098003
0.016101551 -7.350833025
0.016167808 -7.333544809
0.016234066 -7.316233294
0.016300323 -7.298898417
0.016366581 -7.281540114
0.016432838 -7.264158323
0.016499095 -7.246752978
0.016565353 -7.229324018
0.016631610 -7.211871376
0.016697868 -7.194394990
0.016764125 -7.176894794
0.016830382 -7.159370722
0.016896640 -7.141822711
0.016962897 -7.124250695
0.017029155 -7.106654607
0.017095412 -7.089034382
0.017161669 -7.071389953
0.017227927 -7.053721254
0.017294184 -7.036028218
0.017360442 -7.018310778
0.017426699 -7.000568866
0.017492957 -6.982802415
0.017559214 -6.965011356
0.017625471 -6.947195622
0.017691729 -6.929355144
0.017757986 -6.911489853
0.017824244 -6.893599680
0.017890501 -6.875684556
0.017956758 -6.857744410
0.018023016 -6.839779174
0.018089273 -6.821788775
0.018155531 -6.803773145
0.018221788 -6.785732212
0.018288045 -6.767665905
0.018354303 -6.749574153
0.018420560 -6.731456883
0.018486818 -6.713314024
0.018553075 -6.695145503
0.018619332 -6.676951247
0.018685590 -6.658731184
0.018751847 -6.640485241
0.018818105 -6.622213343
0.018884362 -6.603915416
0.018950620 -6.585591387
0.019016877 -6.567241181
0.019083134 -6.548864722
0.019149392 -6.530461937
0.019215649 -6.512032748
0.019281907 -6.493577081
0.019348164 -6.475094859
0.019414421 -6.456586005
0.019480679 -6.438050443
0.019546936 -6.419488096
0.019613194 -6.400898885
0.019679451 -6.382282734
0.019745708 -6.363639563
0.019811966 -6.344969295
0.019878223 -6.326271850
0.019944481 -6.307547150
0.020010738 -6.288795114
0.020076996 -6.270015663
0.020143253 -6.251208716
0.020209510 -6.232374193
0.020275768 -6.213512013
0.020342025 -6.194622095
0.020408283 -6.175704356
0.020474540 -6.156758715
0.020540797 -6.137785089
0.020607055 -6.118783396
0.020673312 -6.099753552
0.020739570 -6.080695474
0.020805827 -6.061609078
0.020872084 -6.042494279
0.020938342 -6.023350993
0.021004599 -6.004179136
0.021070857 -5.984978620
0.021137114 -5.965749362
0.021203372 -5.946491274
0.021269629 -5.927204270
0.021335886 -5.907888263
0.021402144 -5.888543165
0.021468401 -5.869168889
0.021534659 -5.849765347
0.021600916 -5.830332451
0.021667173 -5.810870110
0.021733431 -5.791378236
0.021799688 -5.771856740
0.021865946 -5.752305530
0.021932203 -5.732724516
0.021998460 -5.713113608
0.022064718 -5.693472714
0.022130975 -5.673801742
0.022197233 -5.654100599
0.022263490 -5.634369194
0.022329748 -5.614607432
0.022396005 -5.594815221
0.022462262 -5.574992467
0.022528520 -5.555139074
0.022594777 -5.535254949
0.022661035 -5.515339995
0.022727292 -5.495394118
0.022793549 -5.475417221
0.022859807 -5.455409207
0.022926064 -5.435369979
0.022992322 -5.415299440
0.023058579 -5.395197491
0.023124836 -5.375064035
0.023191094 -5.354898972
0.023257351 -5.334702203
0.023323609 -5.314473628
0.023389866 -5.294213147
0.023456123 -5.273920659
0.023522381 -5.253596062
0.023588638 -5.233239255
0.023654896 -5.212850136
0.023721153 -5.192428601
0.023787411 -5.171974549
0.023853668 -5.151487874
0.023919925 -5.130968472
0.023986183 -5.110416240
0.024052440 -5.089831071
0.024118698 -5.069212861
0.024184955 -5.048561502
0.024251212 -5.027876888
0.024317470 -5.007158912
0.024383727 -4.986407465
0.024449985 -4.965622440
0.024516242 -4.944803728
0.024582499 -4.923951220
0.024648757 -4.903064804
0.024715014 -4.882144372
0.024781272 -4.861189812
0.024847529 -4.840201012
0.024913787 -4.819177861
0.024980044 -4.798120246
0.025046301 -4.777028053
0.025112559 -4.755901169
0.025178816 -4.734739480
0.025245074 -4.713542870
0.025311331 -4.692311224
0.025377588 -4.671044427
0.025443846 -4.649742362
0.025510103 -4.628404911
0.025576361 -4.607031956
0.025642618 -4.585623380
0.025708875 -4.564179064
0.025775133 -4.542698887
0.025841390 -4.521182731
0.025907648 -4.499630473
0.025973905 -4.478041993
0.026040163 -4.456417169
0.026106420 -4.434755877
0.026172677 -4.413057996
0.026238935 -4.391323401
0.026305192 -4.369551968
0.026371450 -4.347743571
0.026437707 -4.325898085
0.026503964 -4.304015383
0.026570222 -4.282095339
0.026636479 -4.260137825
0.026702737 -4.238142713
0.026768994 -4.216109873
0.026835251 -4.194039175
0.026901509 -4.171930490
0.026967766 -4.149783687
0.027034024 -4.127598634
0.027100281 -4.105375198
0.027166539 -4.083113247
0.027232796 -4.060812646
0.027299053 -4.038473262
0.027365311 -4.016094959
0.027431568 -3.993677601
0.027497826 -3.971221052
0.027564083 -3.948725175
0.027630340 -3.926189831
0.027696598 -3.903614882
0.027762855 -3.881000188
0.027829113 -3.858345610
0.027895370 -3.835651005
0.027961627 -3.812916233
0.028027885 -3.790141152
0.028094142 -3.767325617
0.028160400 -3.744469485
0.028226657 -3.721572611
0.028292914 -3.698634850
0.028359172 -3.675656055
0.028425429 -3.652636080
0.028491687 -3.629574776
0.028557944 -3.606471995
0.028624202 -3.583327587
0.028690459 -3.560141403
0.028756716 -3.536913290
0.028822974 -3.513643097
0.028889231 -3.490330672
0.028955489 -3.466975861
0.029021746 -3.443578508
0.029088003 -3.420138460
0.029154261 -3.396655560
0.029220518 -3.373129651
0.029286776 -3.349560575
0.029353033 -3.325948173
0.029419290 -3.302292286
0.029485548 -3.278592754
0.029551805 -3.254849415
0.029618063 -3.231062106
0.029684320 -3.207230666
0.029750578 -3.183354928
0.029816835 -3.159434730
0.029883092 -3.135469904
0.029949350 -3.111460284
0.030015607 -3.087405702
0.030081865 -3.063305990
0.030148122 -3.039160977
0.030214379 -3.014970494
0.030280637 -2.990734368
0.030346894 -2.966452427
0.030413152 -2.942124498
0.030479409 -2.917750405
0.030545666 -2.893329974
0.030611924 -2.868863027
0.030678181 -2.844349388
0.030744439 -2.819788878
0.030810696 -2.795181317
0.030876954 -2.770526524
0.030943211 -2.745824319
0.031009468 -2.721074517
0.031075726 -2.696276936
0.031141983 -2.671431391
0.031208241 -2.646537695
0.031274498 -2.621595662
0.031340755 -2.596605103
0.031407013 -2.571565830
0.031473270 -2.546477652
0.031539528 -2.521340378
0.031605785 -2.496153815
0.031672042 -2.470917769
0.031738300 -2.445632046
0.031804557 -2.420296450
0.031870815 -2.394910784
0.031937072 -2.369474849
0.032003330 -2.343988445
0.032069587 -2.318451373
0.032135844 -2.292863430
0.032202102 -2.267224413
0.032268359 -2.241534118
0.032334617 -2.215792340
0.032400874 -2.189998871
0.032467131 -2.164153504
0.032533389 -2.138256029
0.032599646 -2.112306236
0.032665904 -2.086303914
0.032732161 -2.060248847
0.032798418 -2.034140824
0.032864676 -2.007979627
0.032930933 -1.981765040
0.032997191 -1.955496845
0.033063448 -1.929174821
0.033129706 -1.902798747
0.033195963 -1.876368402
0.033262220 -1.849883561
0.033328478 -1.823344000
0.033394735 -1.796749491
0.033460993 -1.770099807
0.033527250 -1.743394717
0.033593507 -1.716633993
0.033659765 -1.689817400
0.033726022 -1.662944705
0.033792280 -1.636015674
0.033858537 -1.609030069
0.033924794 -1.581987652
0.033991052 -1.554888184
0.034057309 -1.527731422
0.034123567 -1.500517126
0.034189824 -1.473245049
0.034256081 -1.445914946
0.034322339 -1.418526571
0.034388596 -1.391079673
0.034454854 -1.363574002
0.034521111 -1.336009306
0.034587369 -1.308385331
0.034653626 -1.280701822
0.034719883 -1.252958521
0.034786141 -1.225155170
0.034852398 -1.197291507
0.034918656 -1.169367271
0.034984913 -1.141382198
0.035051170 -1.113336023
0.035117428 -1.085228477
0.035183685 -1.057059291
0.035249943 -1.028828195
0.035316200 -1.000534916
0.035382457 -0.972179180
0.035448715 -0.943760709
0.035514972 -0.915279227
0.035581230 -0.886734452
0.035647487 -0.858126102
0.035713745 -0.829453895
0.035780002 -0.800717544
0.035846259 -0.771916762
0.035912517 -0.743051259
0.035978774 -0.714120743
0.036045032 -0.685124922
0.036111289 -0.656063499
0.036177546 -0.626936176
0.036243804 -0.597742656
0.036310061 -0.568482635
0.036376319 -0.539155811
0.036442576 -0.509761876
0.036508833 -0.480300525
0.036575091 -0.450771446
0.036641348 -0.421174328
0.036707606 -0.391508856
0.036773863 -0.361774714
0.036840121 -0.331971584
0.036906378 -0.302099143
0.036972635 -0.272157070
0.037038893 -0.242145038
0.037105150 -0.212062721
0.037171408 -0.181909788
0.037237665 -0.151685906
0.037303922 -0.121390742
0.037370180 -0.091023958
0.037436437 -0.060585214
0.037502695 -0.030074170
0.037568952 0.000509520
0.037635209 0.031166202
0.037701467 0.061896226
0.037767724 0.092699943
0.037833982 0.123577707
0.037900239 0.154529875
0.037966497 0.185556808
0.038032754 0.216658866
0.038099011 0.247836415
0.038165269 0.279089822
0.038231526 0.310419456
0.038297784 0.341825691
0.038364041 0.373308903
0.038430298 0.404869469
0.038496556 0.436507770
0.038562813 0.468224191
0.038629071 0.500019117
0.038695328 0.531892940
0.038761585 0.563846051
0.038827843 0.595878845
0.038894100 0.627991722
0.038960358 0.660185082
0.039026615 0.692459330
0.039092872 0.724814873
0.039159130 0.757252122
0.039225387 0.789771491
0.039291645 0.822373397
0.039357902 0.855058260
0.039424160 0.887826502
0.039490417 0.920678550
0.039556674 0.953614835
0.039622932 0.986635789
0.039689189 1.019741849


==> data/Dataset1Data.dat <==
1/T      log10(tau)
0.006983453 -4.017905785
0.006979515 -3.691820968
0.007095692 -3.311323046
0.007212854 -3.012346327
0.007210557 -2.822130185
0.007207275 -2.550392838
0.007324437 -2.251416119
0.007320827 -1.952505038
0.007377603 -1.653561138
0.007373993 -1.354650056
0.007430769 -1.055706156
0.007366773 -0.756827893


==> data/Dataset1Fit.dat <==
1/T      log10(tau)_fit
0.000100000 -10.805404316
0.000233445 -10.753960498
0.000366890 -10.701585696
0.000500334 -10.648245593
0.000633779 -10.593903937
0.000767224 -10.538522395
0.000900669 -10.482060390
0.001034114 -10.424474925
0.001167559 -10.365720381
0.001301003 -10.305748305
0.001434448 -10.244507167
0.001567893 -10.181942094
0.001701338 -10.117994576
0.001834783 -10.052602138
0.001968227 -9.985697969
0.002101672 -9.917210517
0.002235117 -9.847063024
0.002368562 -9.775173013
0.002502007 -9.701451704
0.002635452 -9.625803351
0.002768896 -9.548124502
0.002902341 -9.468303139
0.003035786 -9.386217715
0.003169231 -9.301736035
0.003302676 -9.214713976
0.003436120 -9.124994010
0.003569565 -9.032403487
0.003703010 -8.936752632
0.003836455 -8.837832210
0.003969900 -8.735410760
0.004103344 -8.629231344
0.004236789 -8.519007653
0.004370234 -8.404419361
0.004503679 -8.285106511
0.004637124 -8.160662691
0.004770569 -8.030626684
0.004904013 -7.894472149
0.005037458 -7.751594749
0.005170903 -7.601295935
0.005304348 -7.442762290
0.005437793 -7.275038872
0.005571237 -7.096994352
0.005704682 -6.907274705
0.005838127 -6.704240633
0.005971572 -6.485881335
0.006105017 -6.249693008
0.006238462 -5.992503229
0.006371906 -5.710209418
0.006505351 -5.397375429
0.006638796 -5.046582545
0.006772241 -4.647330269
0.006905686 -4.184050841
0.007039130 -3.632212095
0.007172575 -2.949760722
0.007306020 -2.055050880
0.007439465 -0.753202065
0.007572910 1.676130284


==> data/Dataset2Data.dat <==
1/T      log10(tau)
0.015013817 -3.932019717
0.015312137 -3.632944543
0.015669859 -3.252315347
0.015967851 -2.926066438
0.016206770 -2.708545286
0.016445032 -2.436676665
0.016743353 -2.137601491
0.016921229 -1.865765689
0.017219221 -1.539516780
0.017396769 -1.240507243
0.017634704 -0.941464887
0.017812252 -0.642455350


==> data/Dataset2Fit.dat <==
1/T      log10(tau)_fit
0.000100000 -11.329318022
0.000233445 -11.289187190
0.000366890 -11.248812606
0.000500334 -11.208191289
0.000633779 -11.167320207
0.000767224 -11.126196269
0.000900669 -11.084816326
0.001034114 -11.043177171
0.001167559 -11.001275536
0.001301003 -10.959108092
0.001434448 -10.916671443
0.001567893 -10.873962131
0.001701338 -10.830976629
0.001834783 -10.787711341
0.001968227 -10.744162603
0.002101672 -10.700326675
0.002235117 -10.656199744
0.002368562 -10.611777920
0.002502007 -10.567057237
0.002635452 -10.522033644
0.002768896 -10.476703012
0.002902341 -10.431061122
0.003035786 -10.385103672
0.003169231 -10.338826267
0.003302676 -10.292224422
0.003436120 -10.245293554
0.003569565 -10.198028985
0.003703010 -10.150425936
0.003836455 -10.102479522
0.003969900 -10.054184756
0.004103344 -10.005536537
0.004236789 -9.956529654
0.004370234 -9.907158780
0.004503679 -9.857418466
0.004637124 -9.807303143
0.004770569 -9.756807112
0.004904013 -9.705924545
0.005037458 -9.654649478
0.005170903 -9.602975809
0.005304348 -9.550897293
0.005437793 -9.498407535
0.005571237 -9.445499989
0.005704682 -9.392167951
0.005838127 -9.338404553
0.005971572 -9.284202762
0.006105017 -9.229555368
0.006238462 -9.174454986
0.006371906 -9.118894040
0.006505351 -9.062864768
0.006638796 -9.006359208
0.006772241 -8.949369191
0.006905686 -8.891886340
0.007039130 -8.833902055
0.007172575 -8.775407512
0.007306020 -8.716393650
0.007439465 -8.656851166
0.007572910 -8.596770504
0.007706355 -8.536141846
0.007839799 -8.474955103
0.007973244 -8.413199906
0.008106689 -8.350865593
0.008240134 -8.287941199
0.008373579 -8.224415447
0.008507023 -8.160276730
0.008640468 -8.095513105
0.008773913 -8.030112274
0.008907358 -7.964061575
0.009040803 -7.897347961
0.009174247 -7.829957991
0.009307692 -7.761877812
0.009441137 -7.693093137
0.009574582 -7.623589235
0.009708027 -7.553350905
0.009841472 -7.482362460
0.009974916 -7.410607706
0.010108361 -7.338069918
0.010241806 -7.264731816
0.010375251 -7.190575544
0.010508696 -7.115582640
0.010642140 -7.039734011
0.010775585 -6.963009903
0.010909030 -6.885389868
0.011042475 -6.806852736
0.011175920 -6.727376576
0.011309365 -6.646938660
0.011442809 -6.565515427
0.011576254 -6.483082437
0.011709699 -6.399614332
0.011843144 -6.315084784
0.011976589 -6.229466449
0.012110033 -6.142730912
0.012243478 -6.054848632
0.012376923 -5.965788879
0.012510368 -5.875519672
0.012643813 -5.784007709
0.012777258 -5.691218292
0.012910702 -5.597115253
0.013044147 -5.501660860
0.013177592 -5.404815738
0.013311037 -5.306538761
0.013444482 -5.206786952
0.013577926 -5.105515372
0.013711371 -5.002676994
0.013844816 -4.898222575
0.013978261 -4.792100512
0.014111706 -4.684256691
0.014245151 -4.574634321
0.014378595 -4.463173755
0.014512040 -4.349812290
0.014645485 -4.234483964
0.014778930 -4.117119318
0.014912375 -3.997645148
0.015045819 -3.875984230
0.015179264 -3.752055021
0.015312709 -3.625771330
0.015446154 -3.497041957
0.015579599 -3.365770300
0.015713043 -3.231853916
0.015846488 -3.095184045
0.015979933 -2.955645074
0.016113378 -2.813113954
0.016246823 -2.667459547
0.016380268 -2.518541898
0.016513712 -2.366211430
0.016647157 -2.210308041
0.016780602 -2.050660090
0.016914047 -1.887083265
0.017047492 -1.719379300
0.017180936 -1.547334531
0.017314381 -1.370718261
0.017447826 -1.189280901
0.017581271 -1.002751843
0.017714716 -0.810837038
0.017848161 -0.613216204
0.017981605 -0.409539612
0.018115050 -0.199424362
0.018248495 0.017549953
0.018381940 0.241846308
0.018515385 0.473976195
0.018648829 0.714506647
0.018782274 0.964068586
0.018915719 1.223366794
0.019049164 1.493191910
0.019182609 1.774434973
0.019316054 2.068105172
0.019449498 2.375351702
0.019582943 2.697490929
0.019716388 3.036040467
0.019849833 3.392762421
0.019983278 3.769718893
0.020116722 4.169344201
0.020250167 4.594540234
0.020383612 5.048804430
0.020517057 5.536404789
0.020650502 6.062624306
0.020783946 6.634110732
0.020917391 7.259391329
0.021050836 7.949655807
0.021184281 8.719994851
0.021317726 9.591454763
0.021451171 10.594652883
0.021584615 11.776635801
0.021718060 13.215249943
0.021851505 15.053748475
0.021984950 17.603805953
0.022118395 21.793946369
0.022251839 35.793749697


==> data/Dataset3Data.dat <==
1/T      log10(tau)
0.012645632 -7.846350252
0.019421672 -3.902450231
0.019961865 -3.630417517
0.020560803 -3.222483312
0.020919509 -2.923375319
0.021278544 -2.651441061
0.021696324 -2.243605311
0.022114760 -1.890117031
0.022473794 -1.618182773
0.022892231 -1.264694492
0.023250609 -0.938412765
0.023368099 -0.666609781


==> data/Dataset3Fit.dat <==
1/T      log10(tau)_fit
0.000100000 -12.405458794
0.000233445 -12.366709131
0.000366890 -12.327802376
0.000500334 -12.288737250
0.000633779 -12.249512458
0.000767224 -12.210126691
0.000900669 -12.170578620
0.001034114 -12.130866903
0.001167559 -12.090990181
0.001301003 -12.050947076
0.001434448 -12.010736193
0.001567893 -11.970356122
0.001701338 -11.929805431
0.001834783 -11.889082674
0.001968227 -11.848186384
0.002101672 -11.807115075
0.002235117 -11.765867244
0.002368562 -11.724441365
0.002502007 -11.682835896
0.002635452 -11.641049272
0.002768896 -11.599079910
0.002902341 -11.556926203
0.003035786 -11.514586525
0.003169231 -11.472059229
0.003302676 -11.429342643
0.003436120 -11.386435075
0.003569565 -11.343334810
0.003703010 -11.300040110
0.003836455 -11.256549211
0.003969900 -11.212860328
0.004103344 -11.168971650
0.004236789 -11.124881340
0.004370234 -11.080587539
0.004503679 -11.036088359
0.004637124 -10.991381885
0.004770569 -10.946466179
0.004904013 -10.901339272
0.005037458 -10.855999169
0.005170903 -10.810443845
0.005304348 -10.764671248
0.005437793 -10.718679295
0.005571237 -10.672465874
0.005704682 -10.626028842
0.005838127 -10.579366023
0.005971572 -10.532475212
0.006105017 -10.485354170
0.006238462 -10.438000624
0.006371906 -10.390412270
0.006505351 -10.342586766
0.006638796 -10.294521737
0.006772241 -10.246214772
0.006905686 -10.197663423
0.007039130 -10.148865205
0.007172575 -10.099817595
0.007306020 -10.050518029
0.007439465 -10.000963907
0.007572910 -9.951152585
0.007706355 -9.901081381
0.007839799 -9.850747567
0.007973244 -9.800148375
0.008106689 -9.749280992
0.008240134 -9.698142560
0.008373579 -9.646730173
0.008507023 -9.595040883
0.008640468 -9.543071688
0.008773913 -9.490819542
0.008907358 -9.438281347
0.009040803 -9.385453953
0.009174247 -9.332334159
0.009307692 -9.278918710
0.009441137 -9.225204296
0.009574582 -9.171187553
0.009708027 -9.116865057
0.009841472 -9.062233327
0.009974916 -9.007288823
0.010108361 -8.952027943
0.010241806 -8.896447021
0.010375251 -8.840542330
0.010508696 -8.784310076
0.010642140 -8.727746396
0.010775585 -8.670847362
0.010909030 -8.613608972
0.011042475 -8.556027155
0.011175920 -8.498097765
0.011309365 -8.439816580
0.011442809 -8.381179301
0.011576254 -8.322181550
0.011709699 -8.262818868
0.011843144 -8.203086712
0.011976589 -8.142980454
0.012110033 -8.082495378
0.012243478 -8.021626680
0.012376923 -7.960369461
0.012510368 -7.898718730
0.012643813 -7.836669400
0.012777258 -7.774216280
0.012910702 -7.711354084
0.013044147 -7.648077414
0.013177592 -7.584380771
0.013311037 -7.520258541
0.013444482 -7.455705000
0.013577926 -7.390714305
0.013711371 -7.325280497
0.013844816 -7.259397489
0.013978261 -7.193059074
0.014111706 -7.126258910
0.014245151 -7.058990525
0.014378595 -6.991247309
0.014512040 -6.923022510
0.014645485 -6.854309233
0.014778930 -6.785100431
0.014912375 -6.715388907
0.015045819 -6.645167303
0.015179264 -6.574428100
0.015312709 -6.503163610
0.015446154 -6.431365975
0.015579599 -6.359027156
0.015713043 -6.286138933
0.015846488 -6.212692897
0.015979933 -6.138680445
0.016113378 -6.064092771
0.016246823 -5.988920865
0.016380268 -5.913155502
0.016513712 -5.836787237
0.016647157 -5.759806398
0.016780602 -5.682203078
0.016914047 -5.603967128
0.017047492 -5.525088148
0.017180936 -5.445555481
0.017314381 -5.365358201
0.017447826 -5.284485108
0.017581271 -5.202924714
0.017714716 -5.120665237
0.017848161 -5.037694589
0.017981605 -4.954000366
0.018115050 -4.869569837
0.018248495 -4.784389931
0.018381940 -4.698447227
0.018515385 -4.611727938
0.018648829 -4.524217903
0.018782274 -4.435902568
0.018915719 -4.346766973
0.019049164 -4.256795739
0.019182609 -4.165973049
0.019316054 -4.074282634
0.019449498 -3.981707753
0.019582943 -3.888231175
0.019716388 -3.793835164
0.019849833 -3.698501451
0.019983278 -3.602211220
0.020116722 -3.504945082
0.020250167 -3.406683052
0.020383612 -3.307404527
0.020517057 -3.207088255
0.020650502 -3.105712312
0.020783946 -3.003254071
0.020917391 -2.899690174
0.021050836 -2.794996496
0.021184281 -2.689148117
0.021317726 -2.582119281
0.021451171 -2.473883360
0.021584615 -2.364412817
0.021718060 -2.253679160
0.021851505 -2.141652900
0.021984950 -2.028303503
0.022118395 -1.913599340
0.022251839 -1.797507634
0.022385284 -1.679994404
0.022518729 -1.561024406
0.022652174 -1.440561068
0.022785619 -1.318566423
0.022919064 -1.195001037
0.023052508 -1.069823936
0.023185953 -0.942992517
0.023319398 -0.814462468
0.023452843 -0.684187673
0.023586288 -0.552120109
0.023719732 -0.418209745
0.023853177 -0.282404427
0.023986622 -0.144649752
0.024120067 -0.004888942
0.024253512 0.136937298
0.024386957 0.280890933
0.024520401 0.427036758
0.024653846 0.575442573
0.024787291 0.726179375
0.024920736 0.879321559
0.025054181 1.034947139
0.025187625 1.193137987
0.025321070 1.353980093
0.025454515 1.517563843
0.025587960 1.683984325
0.025721405 1.853341664
0.025854849 2.025741379
0.025988294 2.201294779
0.026121739 2.380119399
0.026255184 2.562339468
0.026388629 2.748086428
0.026522074 2.937499504
0.026655518 3.130726333
0.026788963 3.327923654
0.026922408 3.529258068
0.027055853 3.734906892
0.027189298 3.945059089
0.027322742 4.159916317
0.027456187 4.379694088
0.027589632 4.604623072
0.027723077 4.834950545
0.027856522 5.070942032
0.027989967 5.312883139
0.028123411 5.561081635
0.028256856 5.815869808
0.028390301 6.077607134
0.028523746 6.346683334
0.028657191 6.623521861
0.028790635 6.908583907
0.028924080 7.202373031
0.029057525 7.505440507
0.029190970 7.818391551
0.029324415 8.141892602
0.029457860 8.476679858
0.029591304 8.823569376
0.029724749 9.183469049
0.029858194 9.557392930
0.029991639 9.946478453
0.030125084 10.352007301
0.030258528 10.775430876
0.030391973 11.218401653
0.030525418 11.682812131
0.030658863 12.170843690
0.030792308 12.685028556
0.030925753 13.228329319
0.031059197 13.804242348
0.031192642 14.416934256
0.031326087 15.071424983
0.031459532 15.773837992
0.031592977 16.531749470
0.031726421 17.354687625
0.031859866 18.254866805
0.031993311 19.248302906
0.032126756 20.356575498
0.032260201 21.609746417
0.032393645 23.051485116
0.032527090 24.748765852
0.032660535 26.812115602
0.032793980 29.444127441
0.032927425 33.082696279
0.033060870 39.014378364
0.033194314 57.569506358


==> data/Dataset4Data.dat <==
1/T      log10(tau)
0.010955150 -7.874442906
0.024614875 -3.899627838
0.026242017 -3.627004391
0.027867518 -3.218512271
0.028649255 -2.946348283
0.029792653 -2.619639915
0.030995780 -2.238551259
0.031716146 -1.884898886
0.032618984 -1.639842996
0.034063327 -1.231449331
0.034784678 -0.959318162
0.035746917 -0.632708250


==> data/Dataset4Fit.dat <==
1/T      log10(tau)_fit
0.000100000 -10.556633640
0.000233445 -10.524739188
0.000366890 -10.492813126
0.000500334 -10.460855389
0.000633779 -10.428865916
0.000767224 -10.396844644
0.000900669 -10.364791508
0.001034114 -10.332706446
0.001167559 -10.300589394
0.001301003 -10.268440288
0.001434448 -10.236259064
0.001567893 -10.204045657
0.001701338 -10.171800004
0.001834783 -10.139522040
0.001968227 -10.107211700
0.002101672 -10.074868918
0.002235117 -10.042493630
0.002368562 -10.010085770
0.002502007 -9.977645273
0.002635452 -9.945172073
0.002768896 -9.912666104
0.002902341 -9.880127299
0.003035786 -9.847555593
0.003169231 -9.814950918
0.003302676 -9.782313208
0.003436120 -9.749642396
0.003569565 -9.716938414
0.003703010 -9.684201195
0.003836455 -9.651430672
0.003969900 -9.618626777
0.004103344 -9.585789442
0.004236789 -9.552918598
0.004370234 -9.520014177
0.004503679 -9.487076110
0.004637124 -9.454104328
0.004770569 -9.421098763
0.004904013 -9.388059345
0.005037458 -9.354986005
0.005170903 -9.321878672
0.005304348 -9.288737277
0.005437793 -9.255561750
0.005571237 -9.222352020
0.005704682 -9.189108017
0.005838127 -9.155829670
0.005971572 -9.122516907
0.006105017 -9.089169659
0.006238462 -9.055787852
0.006371906 -9.022371416
0.006505351 -8.988920278
0.006638796 -8.955434367
0.006772241 -8.921913609
0.006905686 -8.888357933
0.007039130 -8.854767266
0.007172575 -8.821141534
0.007306020 -8.787480664
0.007439465 -8.753784583
0.007572910 -8.720053217
0.007706355 -8.686286492
0.007839799 -8.652484334
0.007973244 -8.618646668
0.008106689 -8.584773420
0.008240134 -8.550864515
0.008373579 -8.516919877
0.008507023 -8.482939431
0.008640468 -8.448923102
0.008773913 -8.414870814
0.008907358 -8.380782490
0.009040803 -8.346658055
0.009174247 -8.312497431
0.009307692 -8.278300542
0.009441137 -8.244067311
0.009574582 -8.209797661
0.009708027 -8.175491513
0.009841472 -8.141148790
0.009974916 -8.106769414
0.010108361 -8.072353307
0.010241806 -8.037900390
0.010375251 -8.003410584
0.010508696 -7.968883811
0.010642140 -7.934319990
0.010775585 -7.899719043
0.010909030 -7.865080888
0.011042475 -7.830405448
0.011175920 -7.795692640
0.011309365 -7.760942384
0.011442809 -7.726154600
0.011576254 -7.691329206
0.011709699 -7.656466122
0.011843144 -7.621565264
0.011976589 -7.586626551
0.012110033 -7.551649902
0.012243478 -7.516635233
0.012376923 -7.481582462
0.012510368 -7.446491506
0.012643813 -7.411362282
0.012777258 -7.376194705
0.012910702 -7.340988693
0.013044147 -7.305744161
0.013177592 -7.270461024
0.013311037 -7.235139198
0.013444482 -7.199778599
0.013577926 -7.164379140
0.013711371 -7.128940736
0.013844816 -7.093463303
0.013978261 -7.057946752
0.014111706 -7.022390999
0.014245151 -6.986795956
0.014378595 -6.951161537
0.014512040 -6.915487654
0.014645485 -6.879774220
0.014778930 -6.844021147
0.014912375 -6.808228347
0.015045819 -6.772395732
0.015179264 -6.736523212
0.015312709 -6.700610700
0.015446154 -6.664658105
0.015579599 -6.628665338
0.015713043 -6.592632310
0.015846488 -6.556558929
0.015979933 -6.520445106
0.016113378 -6.484290750
0.016246823 -6.448095769
0.016380268 -6.411860073
0.016513712 -6.375583569
0.016647157 -6.339266166
0.016780602 -6.302907771
0.016914047 -6.266508292
0.017047492 -6.230067635
0.017180936 -6.193585707
0.017314381 -6.157062416
0.017447826 -6.120497666
0.017581271 -6.083891364
0.017714716 -6.047243415
0.017848161 -6.010553725
0.017981605 -5.973822197
0.018115050 -5.937048737
0.018248495 -5.900233248
0.018381940 -5.863375635
0.018515385 -5.826475801
0.018648829 -5.789533649
0.018782274 -5.752549082
0.018915719 -5.715522003
0.019049164 -5.678452313
0.019182609 -5.641339915
0.019316054 -5.604184709
0.019449498 -5.566986597
0.019582943 -5.529745481
0.019716388 -5.492461259
0.019849833 -5.455133833
0.019983278 -5.417763102
0.020116722 -5.380348966
0.020250167 -5.342891323
0.020383612 -5.305390073
0.020517057 -5.267845113
0.020650502 -5.230256341
0.020783946 -5.192623656
0.020917391 -5.154946955
0.021050836 -5.117226134
0.021184281 -5.079461090
0.021317726 -5.041651719
0.021451171 -5.003797917
0.021584615 -4.965899580
0.021718060 -4.927956602
0.021851505 -4.889968878
0.021984950 -4.851936303
0.022118395 -4.813858770
0.022251839 -4.775736174
0.022385284 -4.737568407
0.022518729 -4.699355362
0.022652174 -4.661096932
0.022785619 -4.622793008
0.022919064 -4.584443483
0.023052508 -4.546048248
0.023185953 -4.507607193
0.023319398 -4.469120209
0.023452843 -4.430587186
0.023586288 -4.392008014
0.023719732 -4.353382583
0.023853177 -4.314710780
0.023986622 -4.275992496
0.024120067 -4.237227617
0.024253512 -4.198416031
0.024386957 -4.159557627
0.024520401 -4.120652290
0.024653846 -4.081699908
0.024787291 -4.042700366
0.024920736 -4.003653549
0.025054181 -3.964559345
0.025187625 -3.925417636
0.025321070 -3.886228308
0.025454515 -3.846991244
0.025587960 -3.807706328
0.025721405 -3.768373444
0.025854849 -3.728992473
0.025988294 -3.689563299
0.026121739 -3.650085802
0.026255184 -3.610559866
0.026388629 -3.570985369
0.026522074 -3.531362194
0.026655518 -3.491690219
0.026788963 -3.451969326
0.026922408 -3.412199392
0.027055853 -3.372380297
0.027189298 -3.332511919
0.027322742 -3.292594136
0.027456187 -3.252626825
0.027589632 -3.212609864
0.027723077 -3.172543128
0.027856522 -3.132426493
0.027989967 -3.092259837
0.028123411 -3.052043032
0.028256856 -3.011775954
0.028390301 -2.971458478
0.028523746 -2.931090476
0.028657191 -2.890671823
0.028790635 -2.850202390
0.028924080 -2.809682050
0.029057525 -2.769110675
0.029190970 -2.728488136
0.029324415 -2.687814304
0.029457860 -2.647089049
0.029591304 -2.606312241
0.029724749 -2.565483750
0.029858194 -2.524603443
0.029991639 -2.483671190
0.030125084 -2.442686858
0.030258528 -2.401650315
0.030391973 -2.360561427
0.030525418 -2.319420061
0.030658863 -2.278226082
0.030792308 -2.236979355
0.030925753 -2.195679747
0.031059197 -2.154327119
0.031192642 -2.112921338
0.031326087 -2.071462264
0.031459532 -2.029949762
0.031592977 -1.988383693
0.031726421 -1.946763919
0.031859866 -1.905090301
0.031993311 -1.863362700
0.032126756 -1.821580974
0.032260201 -1.779744985
0.032393645 -1.737854590
0.032527090 -1.695909648
0.032660535 -1.653910017
0.032793980 -1.611855554
0.032927425 -1.569746115
0.033060870 -1.527581557
0.033194314 -1.485361735
0.033327759 -1.443086504
0.033461204 -1.400755719
0.033594649 -1.358369233
0.033728094 -1.315926899
0.033861538 -1.273428571
0.033994983 -1.230874099
0.034128428 -1.188263337
0.034261873 -1.145596134
0.034395318 -1.102872340
0.034528763 -1.060091807
0.034662207 -1.017254381
0.034795652 -0.974359913
0.034929097 -0.931408250
0.035062542 -0.888399239
0.035195987 -0.845332727
0.035329431 -0.802208560
0.035462876 -0.759026583
0.035596321 -0.715786641
0.035729766 -0.672488579
0.035863211 -0.629132240
0.035996656 -0.585717466
0.036130100 -0.542244100
0.036263545 -0.498711984
0.036396990 -0.455120959
0.036530435 -0.411470865
0.036663880 -0.367761541
0.036797324 -0.323992827
0.036930769 -0.280164562
0.037064214 -0.236276582
0.037197659 -0.192328725
0.037331104 -0.148320828
0.037464548 -0.104252725
0.037597993 -0.060124253
0.037731438 -0.015935245
0.037864883 0.028314465
0.037998328 0.072625043
0.038131773 0.116996658
0.038265217 0.161429478
0.038398662 0.205923672
0.038532107 0.250479410
0.038665552 0.295096862
0.038798997 0.339776199
0.038932441 0.384517594
0.039065886 0.429321219
0.039199331 0.474187247
0.039332776 0.519115853
0.039466221 0.564107211
0.039599666 0.609161496
0.039733110 0.654278886
0.039866555 0.699459557
0.040000000 0.744703686


==> data/Sample1SGData.dat <==
1/T    ln(tau)
0.021906354 3.945945950
0.021688742 3.432432430
0.021405229 2.972972970
0.020993590 2.432432430
0.020662461 1.972972970
0.020278638 1.459459460
0.019552239 0.486486490
0.019096210 -0.027027030
0.018821839 -0.486486490
0.018296089 -1.027027030
0.017798913 -1.486486490
0.017191601 -2.000000000
0.016540404 -2.513513510
0.015936740 -2.972972970
0.020000000 0.918918919


==> data/Sample1SGFit.dat <==
1/T    ln(tau)_fit
0.000001000 -63.129962952
0.000053679 -40.990424989
0.000106357 -37.179797014
0.000159036 -34.932817442
0.000211714 -33.331460434
0.000264393 -32.085134054
0.000317072 -31.063822357
0.000369750 -30.197989512
0.000422429 -29.446056743
0.000475107 -28.781171525
0.000527786 -28.184981952
0.000580465 -27.644388752
0.000633143 -27.149714193
0.000685822 -26.693605320
0.000738501 -26.270344231
0.000791179 -25.875396568
0.000843858 -25.505105847
0.000896536 -25.156480511
0.000949215 -24.827041878
0.001001894 -24.514713208
0.001054572 -24.217737235
0.001107251 -23.934613817
0.001159929 -23.664052093
0.001212608 -23.404933280
0.001265287 -23.156281375
0.001317965 -22.917239851
0.001370644 -22.687052911
0.001423322 -22.465050288
0.001476001 -22.250634804
0.001528680 -22.043272113
0.001581358 -21.842482183
0.001634037 -21.647832173
0.001686715 -21.458930440
0.001739394 -21.275421474
0.001792073 -21.096981577
0.001844751 -20.923315183
0.001897430 -20.754151681
0.001950108 -20.589242688
0.002002787 -20.428359673
0.002055466 -20.271291897
0.002108144 -20.117844609
0.002160823 -19.967837473
0.002213502 -19.821103173
0.002266180 -19.677486189
0.002318859 -19.536841714
0.002371537 -19.399034691
0.002424216 -19.263938954
0.002476895 -19.131436466
0.002529573 -19.001416632
0.002582252 -18.873775686
0.002634930 -18.748416141
0.002687609 -18.625246287
0.002740288 -18.504179750
0.002792966 -18.385135076
0.002845645 -18.268035372
0.002898323 -18.152807964
0.002951002 -18.039384099
0.003003681 -17.927698663
0.003056359 -17.817689929
0.003109038 -17.709299327
0.003161716 -17.602471228
0.003214395 -17.497152755
0.003267074 -17.393293599
0.003319752 -17.290845856
0.003372431 -17.189763878
0.003425110 -17.090004129
0.003477788 -16.991525058
0.003530467 -16.894286980
0.003583145 -16.798251966
0.003635824 -16.703383738
0.003688503 -16.609647573
0.003741181 -16.517010221
0.003793860 -16.425439816
0.003846538 -16.334905801
0.003899217 -16.245378860
0.003951896 -16.156830847
0.004004574 -16.069234727
0.004057253 -15.982564515
0.004109931 -15.896795226
0.004162610 -15.811902820
0.004215289 -15.727864154
0.004267967 -15.644656942
0.004320646 -15.562259709
0.004373324 -15.480651752
0.004426003 -15.399813104
0.004478682 -15.319724498
0.004531360 -15.240367336
0.004584039 -15.161723656
0.004636718 -15.083776103
0.004689396 -15.006507902
0.004742075 -14.929902835
0.004794753 -14.853945209
0.004847432 -14.778619840
0.004900111 -14.703912029
0.004952789 -14.629807537
0.005005468 -14.556292573
0.005058146 -14.483353768
0.005110825 -14.410978162
0.005163504 -14.339153185
0.005216182 -14.267866642
0.005268861 -14.197106697
0.005321539 -14.126861860
0.005374218 -14.057120971
0.005426897 -13.987873189
0.005479575 -13.919107981
0.005532254 -13.850815106
0.005584932 -13.782984605
0.005637611 -13.715606795
0.005690290 -13.648672251
0.005742968 -13.582171804
0.005795647 -13.516096524
0.005848325 -13.450437719
0.005901004 -13.385186921
0.005953683 -13.320335878
0.006006361 -13.255876550
0.006059040 -13.191801098
0.006111719 -13.128101880
0.006164397 -13.064771439
0.006217076 -13.001802504
0.006269754 -12.939187978
0.006322433 -12.876920932
0.006375112 -12.814994603
0.006427790 -12.753402387
0.006480469 -12.692137831
0.006533147 -12.631194631
0.006585826 -12.570566629
0.006638505 -12.510247802
0.006691183 -12.450232262
0.006743862 -12.390514252
0.006796540 -12.331088141
0.006849219 -12.271948417
0.006901898 -12.213089689
0.006954576 -12.154506679
0.007007255 -12.096194219
0.007059933 -12.038147249
0.007112612 -11.980360814
0.007165291 -11.922830057
0.007217969 -11.865550220
0.007270648 -11.808516642
0.007323327 -11.751724751
0.007376005 -11.695170065
0.007428684 -11.638848189
0.007481362 -11.582754811
0.007534041 -11.526885703
0.007586720 -11.471236712
0.007639398 -11.415803765
0.007692077 -11.360582864
0.007744755 -11.305570080
0.007797434 -11.250761558
0.007850113 -11.196153510
0.007902791 -11.141742213
0.007955470 -11.087524011
0.008008148 -11.033495310
0.008060827 -10.979652575
0.008113506 -10.925992332
0.008166184 -10.872511164
0.008218863 -10.819205712
0.008271541 -10.766072667
0.008324220 -10.713108778
0.008376899 -10.660310841
0.008429577 -10.607675705
0.008482256 -10.555200266
0.008534934 -10.502881469
0.008587613 -10.450716302
0.008640292 -10.398701801
0.008692970 -10.346835044
0.008745649 -10.295113152
0.008798328 -10.243533285
0.008851006 -10.192092647
0.008903685 -10.140788477
0.008956363 -10.089618054
0.009009042 -10.038578693
0.009061721 -9.987667747
0.009114399 -9.936882600
0.009167078 -9.886220674
0.009219756 -9.835679421
0.009272435 -9.785256326
0.009325114 -9.734948907
0.009377792 -9.684754709
0.009430471 -9.634671310
0.009483149 -9.584696314
0.009535828 -9.534827353
0.009588507 -9.485062089
0.009641185 -9.435398207
0.009693864 -9.385833420
0.009746542 -9.336365464
0.009799221 -9.286992101
0.009851900 -9.237711114
0.009904578 -9.188520313
0.009957257 -9.139417525
0.010009936 -9.090400603
0.010062614 -9.041467418
0.010115293 -8.992615862
0.010167971 -8.943843848
0.010220650 -8.895149306
0.010273329 -8.846530186
0.010326007 -8.797984455
0.010378686 -8.749510098
0.010431364 -8.701105116
0.010484043 -8.652767526
0.010536722 -8.604495363
0.010589400 -8.556286675
0.010642079 -8.508139525
0.010694757 -8.460051991
0.010747436 -8.412022164
0.010800115 -8.364048148
0.010852793 -8.316128060
0.010905472 -8.268260031
0.010958150 -8.220442200
0.011010829 -8.172672721
0.011063508 -8.124949756
0.011116186 -8.077271481
0.011168865 -8.029636077
0.011221544 -7.982041740
0.011274222 -7.934486672
0.011326901 -7.886969083
0.011379579 -7.839487193
0.011432258 -7.792039230
0.011484937 -7.744623429
0.011537615 -7.697238031
0.011590294 -7.649881286
0.011642972 -7.602551449
0.011695651 -7.555246779
0.011748330 -7.507965544
0.011801008 -7.460706016
0.011853687 -7.413466469
0.011906365 -7.366245186
0.011959044 -7.319040450
0.012011723 -7.271850549
0.012064401 -7.224673775
0.012117080 -7.177508422
0.012169758 -7.130352787
0.012222437 -7.083205168
0.012275116 -7.036063866
0.012327794 -6.988927182
0.012380473 -6.941793421
0.012433151 -6.894660884
0.012485830 -6.847527876
0.012538509 -6.800392700
0.012591187 -6.753253660
0.012643866 -6.706109058
0.012696545 -6.658957194
0.012749223 -6.611796370
0.012801902 -6.564624881
0.012854580 -6.517441024
0.012907259 -6.470243091
0.012959938 -6.423029372
0.013012616 -6.375798153
0.013065295 -6.328547716
0.013117973 -6.281276340
0.013170652 -6.233982298
0.013223331 -6.186663858
0.013276009 -6.139319284
0.013328688 -6.091946835
0.013381366 -6.044544760
0.013434045 -5.997111306
0.013486724 -5.949644710
0.013539402 -5.902143204
0.013592081 -5.854605010
0.013644759 -5.807028343
0.013697438 -5.759411411
0.013750117 -5.711752409
0.013802795 -5.664049528
0.013855474 -5.616300944
0.013908153 -5.568504826
0.013960831 -5.520659331
0.014013510 -5.472762606
0.014066188 -5.424812785
0.014118867 -5.376807992
0.014171546 -5.328746335
0.014224224 -5.280625912
0.014276903 -5.232444807
0.014329581 -5.184201090
0.014382260 -5.135892815
0.014434939 -5.087518023
0.014487617 -5.039074739
0.014540296 -4.990560971
0.014592974 -4.941974712
0.014645653 -4.893313936
0.014698332 -4.844576602
0.014751010 -4.795760648
0.014803689 -4.746863994
0.014856367 -4.697884543
0.014909046 -4.648820174
0.014961725 -4.599668749
0.015014403 -4.550428106
0.015067082 -4.501096063
0.015119761 -4.451670415
0.015172439 -4.402148934
0.015225118 -4.352529366
0.015277796 -4.302809436
0.015330475 -4.252986841
0.015383154 -4.203059253
0.015435832 -4.153024318
0.015488511 -4.102879651
0.015541189 -4.052622844
0.015593868 -4.002251455
0.015646547 -3.951763016
0.015699225 -3.901155024
0.015751904 -3.850424948
0.015804582 -3.799570222
0.015857261 -3.748588248
0.015909940 -3.697476393
0.015962618 -3.646231988
0.016015297 -3.594852329
0.016067975 -3.543334672
0.016120654 -3.491676238
0.016173333 -3.439874206
0.016226011 -3.387925714
0.016278690 -3.335827861
0.016331368 -3.283577699
0.016384047 -3.231172240
0.016436726 -3.178608446
0.016489404 -3.125883238
0.016542083 -3.072993483
0.016594762 -3.019936002
0.016647440 -2.966707565
0.016700119 -2.913304890
0.016752797 -2.859724639
0.016805476 -2.805963421
0.016858155 -2.752017788
0.016910833 -2.697884232
0.016963512 -2.643559186
0.017016190 -2.589039021
0.017068869 -2.534320045
0.017121548 -2.479398499
0.017174226 -2.424270556
0.017226905 -2.368932323
0.017279583 -2.313379832
0.017332262 -2.257609042
0.017384941 -2.201615837
0.017437619 -2.145396023
0.017490298 -2.088945326
0.017542976 -2.032259386
0.017595655 -1.975333763
0.017648334 -1.918163923
0.017701012 -1.860745246
0.017753691 -1.803073017
0.017806370 -1.745142423
0.017859048 -1.686948554
0.017911727 -1.628486397
0.017964405 -1.569750831
0.018017084 -1.510736629
0.018069763 -1.451438449
0.018122441 -1.391850834
0.018175120 -1.331968207
0.018227798 -1.271784867
0.018280477 -1.211294984
0.018333156 -1.150492597
0.018385834 -1.089371608
0.018438513 -1.027925778
0.018491191 -0.966148720
0.018543870 -0.904033900
0.018596549 -0.841574624
0.018649227 -0.778764039
0.018701906 -0.715595124
0.018754584 -0.652060684
0.018807263 -0.588153347
0.018859942 -0.523865553
0.018912620 -0.459189552
0.018965299 -0.394117394
0.019017977 -0.328640922
0.019070656 -0.262751766
0.019123335 -0.196441333
0.019176013 -0.129700800
0.019228692 -0.062521107
0.019281371 0.005107057
0.019334049 0.073193260
0.019386728 0.141747337
0.019439406 0.210779400
0.019492085 0.280299853
0.019544764 0.350319399
0.019597442 0.420849054
0.019650121 0.491900159
0.019702799 0.563484395
0.019755478 0.635613795
0.019808157 0.708300762
0.019860835 0.781558080
0.019913514 0.855398933
0.019966192 0.929836925
0.020018871 1.004886090
0.020071550 1.080560923
0.020124228 1.156876388
0.020176907 1.233847950
0.020229585 1.311491591
0.020282264 1.389823834
0.020334943 1.468861775
0.020387621 1.548623101
0.020440300 1.629126124
0.020492979 1.710389810
0.020545657 1.792433811
0.020598336 1.875278498
0.020651014 1.958944999
0.020703693 2.043455234
0.020756372 2.128831961
0.020809050 2.215098813
0.020861729 2.302280352
0.020914407 2.390402111
0.020967086 2.479490650
0.021019765 2.569573616
0.021072443 2.660679797
0.021125122 2.752839189
0.021177800 2.846083067
0.021230479 2.940444057
0.021283158 3.035956217
0.021335836 3.132655122
0.021388515 3.230577956
0.021441193 3.329763610
0.021493872 3.430252793
0.021546551 3.532088141
0.021599229 3.635314348
0.021651908 3.739978299
0.021704587 3.846129213
0.021757265 3.953818805
0.021809944 4.063101460
0.021862622 4.174034413
0.021915301 4.286677962
0.021967980 4.401095687
0.022020658 4.517354690
0.022073337 4.635525868
0.022126015 4.755684199
0.022178694 4.877909066
0.022231373 5.002284611
0.022284051 5.128900119
0.022336730 5.257850451
0.022389408 5.389236520
0.022442087 5.523165812
0.022494766 5.659752979
0.022547444 5.799120485
0.022600123 5.941399336
0.022652801 6.086729895
0.022705480 6.235262794
0.022758159 6.387159966
0.022810837 6.542595799
0.022863516 6.701758458
0.022916194 6.864851367
0.022968873 7.032094913
0.023021552 7.203728386
0.023074230 7.380012204
0.023126909 7.561230481
0.023179588 7.747693992
0.023232266 7.939743618
0.023284945 8.137754370
0.023337623 8.342140100
0.023390302 8.553359064
0.023442981 8.771920513
0.023495659 8.998392549
0.023548338 9.233411568
0.023601016 9.477693665
0.023653695 9.732048522
0.023706374 9.997396474
0.023759052 10.274789637
0.023811731 10.565438338
0.023864409 10.870744522
0.023917088 11.192344472
0.023969767 11.532164138
0.024022445 11.892491828
0.024075124 12.276075232
0.024127802 12.686253265
0.024180481 13.127138901
0.024233160 13.603878627
0.024285838 14.123030651
0.024338517 14.693133679
0.024391196 15.325594558
0.024443874 16.036136701
0.024496553 16.847296739
0.024549231 17.793036267
0.024601910 18.928066244
0.024654589 20.349185634
0.024707267 22.253895650
0.024759946 25.159026712
0.024812624 31.559771701


==> data/SamplePSGData.dat <==
1/T    log10(tau)
0.006983453 -4.017905785
0.006979515 -3.691820968
0.007095692 -3.311323046
0.007212854 -3.012346327
0.007210557 -2.822130185
0.007207275 -2.550392838
0.007324437 -2.251416119
0.007320827 -1.952505038
0.007377603 -1.653561138
0.007373993 -1.354650056
0.007430769 -1.055706156
0.007366773 -0.756827893


==> data/SamplePSGFit.dat <==
1/T    log10(tau)_fit
0.000001000 -33.268859961
0.000018868 -25.612348587
0.000036735 -23.870931348
0.000054603 -22.832543270
0.000072470 -22.089112015
0.000090338 -21.508999194
0.000108205 -21.032802505
0.000126073 -20.628592128
0.000143941 -20.277211745
0.000161808 -19.966260054
0.000179676 -19.687246243
0.000197543 -19.434101130
0.000215411 -19.202335698
0.000233279 -18.988536080
0.000251146 -18.790045455
0.000269014 -18.604755530
0.000286881 -18.430965208
0.000304749 -18.267282040
0.000322616 -18.112551790
0.000340484 -17.965807016
0.000358352 -17.826228817
0.000376219 -17.693117895
0.000394087 -17.565872337
0.000411954 -17.443970335
0.000429822 -17.326956567
0.000447690 -17.214431361
0.000465557 -17.106041976
0.000483425 -17.001475534
0.000501292 -16.900453222
0.000519160 -16.802725526
0.000537027 -16.708068258
0.000554895 -16.616279238
0.000572763 -16.527175510
0.000590630 -16.440590971
0.000608498 -16.356374366
0.000626365 -16.274387568
0.000644233 -16.194504098
0.000662101 -16.116607852
0.000679968 -16.040591997
0.000697836 -15.966358005
0.000715703 -15.893814816
0.000733571 -15.822878100
0.000751438 -15.753469609
0.000769306 -15.685516604
0.000787174 -15.618951353
0.000805041 -15.553710676
0.000822909 -15.489735548
0.000840776 -15.426970741
0.000858644 -15.365364506
0.000876511 -15.304868286
0.000894379 -15.245436454
0.000912247 -15.187026088
0.000930114 -15.129596757
0.000947982 -15.073110330
0.000965849 -15.017530807
0.000983717 -14.962824163
0.001001585 -14.908958203
0.001019452 -14.855902434
0.001037320 -14.803627945
0.001055187 -14.752107305
0.001073055 -14.701314453
0.001090922 -14.651224618
0.001108790 -14.601814229
0.001126658 -14.553060837
0.001144525 -14.504943051
0.001162393 -14.457440465
0.001180260 -14.410533604
0.001198128 -14.364203863
0.001215996 -14.318433458
0.001233863 -14.273205379
0.001251731 -14.228503341
0.001269598 -14.184311748
0.001287466 -14.140615652
0.001305333 -14.097400718
0.001323201 -14.054653188
0.001341069 -14.012359854
0.001358936 -13.970508026
0.001376804 -13.929085505
0.001394671 -13.888080561
0.001412539 -13.847481902
0.001430407 -13.807278661
0.001448274 -13.767460367
0.001466142 -13.728016929
0.001484009 -13.688938619
0.001501877 -13.650216050
0.001519744 -13.611840164
0.001537612 -13.573802216
0.001555480 -13.536093757
0.001573347 -13.498706623
0.001591215 -13.461632919
0.001609082 -13.424865011
0.001626950 -13.388395512
0.001644818 -13.352217271
0.001662685 -13.316323364
0.001680553 -13.280707082
0.001698420 -13.245361925
0.001716288 -13.210281589
0.001734155 -13.175459964
0.001752023 -13.140891118
0.001769891 -13.106569298
0.001787758 -13.072488915
0.001805626 -13.038644544
0.001823493 -13.005030913
0.001841361 -12.971642900
0.001859228 -12.938475523
0.001877096 -12.905523940
0.001894964 -12.872783439
0.001912831 -12.840249437
0.001930699 -12.807917471
0.001948566 -12.775783196
0.001966434 -12.743842381
0.001984302 -12.712090904
0.002002169 -12.680524747
0.002020037 -12.649139994
0.002037904 -12.617932826
0.002055772 -12.586899519
0.002073639 -12.556036439
0.002091507 -12.525340039
0.002109375 -12.494806859
0.002127242 -12.464433517
0.002145110 -12.434216713
0.002162977 -12.404153221
0.002180845 -12.374239890
0.002198713 -12.344473639
0.002216580 -12.314851456
0.002234448 -12.285370395
0.002252315 -12.256027575
0.002270183 -12.226820177
0.002288050 -12.197745440
0.002305918 -12.168800664
0.002323786 -12.139983203
0.002341653 -12.111290467
0.002359521 -12.082719918
0.002377388 -12.054269068
0.002395256 -12.025935480
0.002413124 -11.997716765
0.002430991 -11.969610577
0.002448859 -11.941614620
0.002466726 -11.913726637
0.002484594 -11.885944415
0.002502461 -11.858265782
0.002520329 -11.830688606
0.002538197 -11.803210792
0.002556064 -11.775830282
0.002573932 -11.748545056
0.002591799 -11.721353128
0.002609667 -11.694252545
0.002627534 -11.667241388
0.002645402 -11.640317769
0.002663270 -11.613479833
0.002681137 -11.586725751
0.002699005 -11.560053728
0.002716872 -11.533461993
0.002734740 -11.506948804
0.002752608 -11.480512448
0.002770475 -11.454151233
0.002788343 -11.427863495
0.002806210 -11.401647594
0.002824078 -11.375501914
0.002841945 -11.349424859
0.002859813 -11.323414859
0.002877681 -11.297470363
0.002895548 -11.271589841
0.002913416 -11.245771784
0.002931283 -11.220014701
0.002949151 -11.194317122
0.002967019 -11.168677595
0.002984886 -11.143094684
0.003002754 -11.117566973
0.003020621 -11.092093059
0.003038489 -11.066671559
0.003056356 -11.041301104
0.003074224 -11.015980340
0.003092092 -10.990707927
0.003109959 -10.965482542
0.003127827 -10.940302873
0.003145694 -10.915167622
0.003163562 -10.890075504
0.003181430 -10.865025247
0.003199297 -10.840015590
0.003217165 -10.815045285
0.003235032 -10.790113093
0.003252900 -10.765217787
0.003270767 -10.740358151
0.003288635 -10.715532978
0.003306503 -10.690741071
0.003324370 -10.665981242
0.003342238 -10.641252312
0.003360105 -10.616553111
0.003377973 -10.591882476
0.003395840 -10.567239254
0.003413708 -10.542622296
0.003431576 -10.518030463
0.003449443 -10.493462622
0.003467311 -10.468917646
0.003485178 -10.444394415
0.003503046 -10.419891815
0.003520914 -10.395408735
0.003538781 -10.370944074
0.003556649 -10.346496730
0.003574516 -10.322065611
0.003592384 -10.297649626
0.003610251 -10.273247688
0.003628119 -10.248858717
0.003645987 -10.224481632
0.003663854 -10.200115359
0.003681722 -10.175758824
0.003699589 -10.151410957
0.003717457 -10.127070690
0.003735325 -10.102736956
0.003753192 -10.078408692
0.003771060 -10.054084835
0.003788927 -10.029764323
0.003806795 -10.005446094
0.003824662 -9.981129089
0.003842530 -9.956812247
0.003860398 -9.932494510
0.003878265 -9.908174816
0.003896133 -9.883852105
0.003914000 -9.859525315
0.003931868 -9.835193384
0.003949736 -9.810855248
0.003967603 -9.786509842
0.003985471 -9.762156098
0.004003338 -9.737792946
0.004021206 -9.713419315
0.004039073 -9.689034130
0.004056941 -9.664636312
0.004074809 -9.640224781
0.004092676 -9.615798451
0.004110544 -9.591356234
0.004128411 -9.566897038
0.004146279 -9.542419764
0.004164147 -9.517923310
0.004182014 -9.493406569
0.004199882 -9.468868428
0.004217749 -9.444307768
0.004235617 -9.419723464
0.004253484 -9.395114387
0.004271352 -9.370479397
0.004289220 -9.345817351
0.004307087 -9.321127095
0.004324955 -9.296407471
0.004342822 -9.271657309
0.004360690 -9.246875435
0.004378557 -9.222060662
0.004396425 -9.197211797
0.004414293 -9.172327636
0.004432160 -9.147406966
0.004450028 -9.122448562
0.004467895 -9.097451190
0.004485763 -9.072413605
0.004503631 -9.047334550
0.004521498 -9.022212756
0.004539366 -8.997046942
0.004557233 -8.971835814
0.004575101 -8.946578065
0.004592968 -8.921272375
0.004610836 -8.895917409
0.004628704 -8.870511818
0.004646571 -8.845054237
0.004664439 -8.819543288
0.004682306 -8.793977574
0.004700174 -8.768355683
0.004718042 -8.742676186
0.004735909 -8.716937636
0.004753777 -8.691138566
0.004771644 -8.665277495
0.004789512 -8.639352917
0.004807379 -8.613363310
0.004825247 -8.587307130
0.004843115 -8.561182811
0.004860982 -8.534988767
0.004878850 -8.508723388
0.004896717 -8.482385041
0.004914585 -8.455972068
0.004932453 -8.429482788
0.004950320 -8.402915495
0.004968188 -8.376268453
0.004986055 -8.349539903
0.005003923 -8.322728056
0.005021790 -8.295831094
0.005039658 -8.268847170
0.005057526 -8.241774407
0.005075393 -8.214610894
0.005093261 -8.187354691
0.005111128 -8.160003821
0.005128996 -8.132556273
0.005146863 -8.105010004
0.005164731 -8.077362928
0.005182599 -8.049612926
0.005200466 -8.021757839
0.005218334 -7.993795464
0.005236201 -7.965723561
0.005254069 -7.937539844
0.005271937 -7.909241983
0.005289804 -7.880827604
0.005307672 -7.852294283
0.005325539 -7.823639549
0.005343407 -7.794860880
0.005361274 -7.765955700
0.005379142 -7.736921383
0.005397010 -7.707755244
0.005414877 -7.678454543
0.005432745 -7.649016478
0.005450612 -7.619438187
0.005468480 -7.589716745
0.005486348 -7.559849160
0.005504215 -7.529832373
0.005522083 -7.499663256
0.005539950 -7.469338604
0.005557818 -7.438855142
0.005575685 -7.408209512
0.005593553 -7.377398280
0.005611421 -7.346417926
0.005629288 -7.315264842
0.005647156 -7.283935334
0.005665023 -7.252425611
0.005682891 -7.220731788
0.005700759 -7.188849879
0.005718626 -7.156775794
0.005736494 -7.124505337
0.005754361 -7.092034197
0.005772229 -7.059357951
0.005790096 -7.026472050
0.005807964 -6.993371825
0.005825832 -6.960052472
0.005843699 -6.926509056
0.005861567 -6.892736497
0.005879434 -6.858729570
0.005897302 -6.824482899
0.005915169 -6.789990945
0.005933037 -6.755248007
0.005950905 -6.720248209
0.005968772 -6.684985497
0.005986640 -6.649453627
0.006004507 -6.613646161
0.006022375 -6.577556456
0.006040243 -6.541177655
0.006058110 -6.504502679
0.006075978 -6.467524213
0.006093845 -6.430234701
0.006111713 -6.392626331
0.006129580 -6.354691023
0.006147448 -6.316420417
0.006165316 -6.277805862
0.006183183 -6.238838397
0.006201051 -6.199508739
0.006218918 -6.159807266
0.006236786 -6.119724002
0.006254654 -6.079248597
0.006272521 -6.038370305
0.006290389 -5.997077970
0.006308256 -5.955359999
0.006326124 -5.913204340
0.006343991 -5.870598459
0.006361859 -5.827529309
0.006379727 -5.783983306
0.006397594 -5.739946298
0.006415462 -5.695403528
0.006433329 -5.650339603
0.006451197 -5.604738459
0.006469065 -5.558583311
0.006486932 -5.511856621
0.006504800 -5.464540042
0.006522667 -5.416614374
0.006540535 -5.368059504
0.006558402 -5.318854351
0.006576270 -5.268976802
0.006594138 -5.218403641
0.006612005 -5.167110473
0.006629873 -5.115071648
0.006647740 -5.062260166
0.006665608 -5.008647585
0.006683476 -4.954203912
0.006701343 -4.898897493
0.006719211 -4.842694881
0.006737078 -4.785560701
0.006754946 -4.727457500
0.006772813 -4.668345575
0.006790681 -4.608182795
0.006808549 -4.546924393
0.006826416 -4.484522741
0.006844284 -4.420927107
0.006862151 -4.356083369
0.006880019 -4.289933710
0.006897886 -4.222416276
0.006915754 -4.153464785
0.006933622 -4.083008094
0.006951489 -4.010969716
0.006969357 -3.937267264
0.006987224 -3.861811831
0.007005092 -3.784507279
0.007022960 -3.705249436
0.007040827 -3.623925173
0.007058695 -3.540411343
0.007076562 -3.454573562
0.007094430 -3.366264801
0.007112297 -3.275323743
0.007130165 -3.181572870
0.007148033 -3.084816216
0.007165900 -2.984836716
0.007183768 -2.881393068
0.007201635 -2.774215974
0.007219503 -2.663003644
0.007237371 -2.547416334
0.007255238 -2.427069713
0.007273106 -2.301526690
0.007290973 -2.170287298
0.007308841 -2.032776015
0.007326708 -1.888325730
0.007344576 -1.736157208
0.007362444 -1.575352468
0.007380311 -1.404819739
0.007398179 -1.223246626
0.007416046 -1.029036331
0.007433914 -0.820219032
0.007451782 -0.594325803
0.007469649 -0.348204307
0.007487517 -0.077740678
0.007505384 0.222576254
0.007523252 0.560369541
0.007541119 0.946613362
0.007558987 1.397940108
0.007576855 1.941353998
0.007594722 2.625178790
0.007612590 3.549828074
0.007630457 4.987574189
0.007648325 8.430093505


==> latex_data/Resultq07Asymptotic.dat <==
1/T          tau_asymptotic
9.41222775e-03 9.92876969e+05
9.17900900e-03 1.91412982e+04
8.96257067e-03 3.20879534e+03
8.75968759e-03 1.03217328e+03
8.56761240e-03 4.56478896e+02
8.38415872e-03 2.43762164e+02
8.20765499e-03 1.47402930e+02
7.87088935e-03 6.85831242e+01
7.24543391e-03 2.54823742e+01
6.67274653e-03 1.37363778e+01
6.15075880e-03 9.01969212e+00
5.67905669e-03 6.67188763e+00
5.25561452e-03 5.33531766e+00
4.87692084e-03 4.50278130e+00
4.70303154e-03 4.20021574e+00
4.09759316e-03 3.41908217e+00
3.61163846e-03 3.01117057e+00


==> latex_data/Resultq07Numeric.dat <==
1/T          tau_numeric
1.30251642e-02 1.31400395e+10
1.20665571e-02 2.46082004e+12
1.12492639e-02 3.08316564e+10
1.05462342e-02 1.58820587e+14
9.93799010e-03 7.63714621e+12
9.66514688e-03 8.46816972e+13
9.41222775e-03 1.12864594e+06
9.17900900e-03 2.20002321e+04
8.96257067e-03 3.73061568e+03
8.75968759e-03 1.21424251e+03
8.56761240e-03 5.43435135e+02
8.38415872e-03 2.93666332e+02
8.20765499e-03 1.79669368e+02
7.87088935e-03 8.54830374e+01
7.24543391e-03 3.29930073e+01
6.67274653e-03 1.82789700e+01
6.15075880e-03 1.22071743e+01
5.67905669e-03 9.09972869e+00
5.25561452e-03 7.27756020e+00
4.87692084e-03 6.10485961e+00
4.70303154e-03 5.66657731e+00
4.09759316e-03 4.47862563e+00
3.61163846e-03 3.78786293e+00


==> latex_data/Resultq08Asymptotic.dat <==
1/T          tau_asymptotic
1.21749859e-02 1.71904956e+07
1.16931065e-02 1.60950198e+05
1.12527835e-02 1.64386943e+04
1.08493677e-02 3.78407521e+03
1.04784059e-02 1.31420841e+03
1.01357304e-02 5.84473218e+02
9.52058422e-03 1.80328041e+02
8.97921843e-03 7.93434480e+01
8.49395094e-03 4.31759055e+01
8.05278191e-03 2.70086764e+01
7.64773993e-03 1.86194568e+01
7.27348645e-03 1.37775703e+01
6.92631523e-03 1.07529608e+01
6.30289334e-03 7.34768111e+00
5.76133777e-03 5.58262267e+00
5.28951584e-03 4.55420123e+00
4.87726908e-03 3.90520154e+00
4.51585871e-03 3.47207942e+00
4.19778652e-03 3.17140312e+00
4.05296872e-03 3.05541358e+00
3.66713668e-03 2.80127947e+00
3.34233308e-03 2.64243782e+00
3.06623246e-03 2.54384493e+00
2.82935098e-03 2.48566176e+00


==> latex_data/Resultq08Numeric.dat <==
1/T          tau_numeric
1.39247565e-02 8.69464511e+20
1.32841613e-02 1.67171939e+19
1.27033760e-02 3.50408764e+20
1.21749859e-02 1.88823836e+07
1.16931065e-02 1.78636940e+05
1.12527835e-02 1.84432129e+04
1.08493677e-02 4.29337541e+03
1.04784059e-02 1.50846022e+03
1.01357304e-02 6.78869744e+02
9.52058422e-03 2.14555643e+02
8.97921843e-03 9.66615640e+01
8.49395094e-03 5.37827827e+01
8.05278191e-03 3.43280900e+01
7.64773993e-03 2.40854458e+01
7.27348645e-03 1.80887890e+01
6.92631523e-03 1.42891432e+01
6.30289334e-03 9.92317136e+00
5.76133777e-03 7.58999095e+00
5.28951584e-03 6.18424575e+00
4.87726908e-03 5.26278965e+00
4.51585871e-03 4.62014575e+00
4.19778652e-03 4.15027229e+00
4.05296872e-03 3.96046585e+00
3.66713668e-03 3.51513145e+00
3.34233308e-03 3.19646771e+00
3.06623246e-03 2.95820654e+00
2.82935098e-03 2.77386771e+00


==> latex_data/Resultq09Asymptotic.dat <==
1/T          tau_asymptotic
2.00097790e-02 3.72700393e+10
1.71864880e-02 6.63783587e+05
1.50747639e-02 1.22258967e+04
1.34394456e-02 1.33063183e+03
1.21373568e-02 3.18841990e+02
1.10748324e-02 1.17566672e+02
1.01882783e-02 5.64494418e+01
9.43390681e-03 3.22633502e+01
8.78132767e-03 2.08166511e+01
7.70226658e-03 1.10283431e+01
6.84194974e-03 7.17290791e+00
6.13898419e-03 5.29592010e+00
5.55483506e-03 4.24993160e+00
5.06312701e-03 3.61185614e+00
4.64476109e-03 3.19770630e+00
4.28542398e-03 2.91723830e+00
3.83379956e-03 2.64699710e+00
3.46351063e-03 2.48574226e+00
3.15530820e-03 2.39068356e+00
2.89535690e-03 2.33870677e+00


==> latex_data/Resultq09Numeric.dat <==
1/T          tau_numeric
3.98234612e-02 8.69332125e+26
2.99118647e-02 1.13229836e+31
2.39684005e-02 2.18051257e+41
2.00097790e-02 3.93592001e+10
1.71864880e-02 7.15082018e+05
1.50747639e-02 1.34540167e+04
1.34394456e-02 1.49816549e+03
1.21373568e-02 3.67791308e+02
1.10748324e-02 1.39029087e+02
1.01882783e-02 6.84080931e+01
9.43390681e-03 4.00117383e+01
8.78132767e-03 2.63626242e+01
7.70226658e-03 1.44455065e+01
6.84194974e-03 9.60430144e+00
6.13898419e-03 7.16961337e+00
5.55483506e-03 5.76305319e+00
5.06312701e-03 4.86858094e+00
4.64476109e-03 4.25870452e+00
4.28542398e-03 3.82046206e+00
3.83379956e-03 3.35798755e+00
3.46351063e-03 3.03764542e+00
3.15530820e-03 2.80394394e+00
2.89535690e-03 2.62655996e+00


==> latex_data/Resultq10Asymptotic.dat <==
1/T          tau_asymptotic
1.00000000e-01 3.53929009e+21
5.00000000e-02 7.76193429e+09
3.33333333e-02 1.31001556e+06
2.50000000e-02 1.93316694e+04
2.00000000e-02 1.66182489e+03
1.66666667e-02 3.40401174e+02
1.42857143e-02 1.13689715e+02
1.25000000e-02 5.13087643e+01
1.11111111e-02 2.82174527e+01
1.00000000e-02 1.77841051e+01
9.09090909e-03 1.23574908e+01
8.33333333e-03 9.22828173e+00
7.69230769e-03 7.27781977e+00
7.14285714e-03 5.98681724e+00
6.66666667e-03 5.09099680e+00
6.25000000e-03 4.44554642e+00
5.88235294e-03 3.96616546e+00
5.55555556e-03 3.60124499e+00
5.26315789e-03 3.31781927e+00
5.00000000e-03 3.09405400e+00
4.76190476e-03 2.91502868e+00
4.54545455e-03 2.77026645e+00
4.34782609e-03 2.65223329e+00
4.16666667e-03 2.55539617e+00
4.00000000e-03 2.47561488e+00
3.84615385e-03 2.40973921e+00
3.70370370e-03 2.35533586e+00
3.57142857e-03 2.31049966e+00
3.44827586e-03 2.27372042e+00
3.33333333e-03 2.24378757e+00
3.22580645e-03 2.21972069e+00
3.12500000e-03 2.20071824e+00
3.03030303e-03 2.18611926e+00
2.94117647e-03 2.17537427e+00
2.85714286e-03 2.16802313e+00


==> latex_data/Resultq10Numeric.dat <==
1/T          tau_numeric
1.00000000e-01 3.60482019e+21
5.00000000e-02 8.05958095e+09
3.33333333e-02 1.38826154e+06
2.50000000e-02 2.09365199e+04
2.00000000e-02 1.84237312e+03
1.66666667e-02 3.86962507e+02
1.42857143e-02 1.32669766e+02
1.25000000e-02 6.14681973e+01
1.11111111e-02 3.46664382e+01
1.00000000e-02 2.23584759e+01
9.09090909e-03 1.58540417e+01
8.33333333e-03 1.20431705e+01
7.69230769e-03 9.62903999e+00
7.14285714e-03 8.00405921e+00
6.66666667e-03 6.85630999e+00
6.25000000e-03 6.01347004e+00
5.88235294e-03 5.37444664e+00
5.55555556e-03 4.87689817e+00
5.26315789e-03 4.48072824e+00
5.00000000e-03 4.15920632e+00
4.76190476e-03 3.89395320e+00
4.54545455e-03 3.67198798e+00
4.34782609e-03 3.48392431e+00
4.16666667e-03 3.32283266e+00
4.00000000e-03 3.18350216e+00
3.84615385e-03 3.06194929e+00
3.70370370e-03 2.95508344e+00
3.57142857e-03 2.86047458e+00
3.44827586e-03 2.77618885e+00
3.33333333e-03 2.70067022e+00
3.22580645e-03 2.63265403e+00
3.12500000e-03 2.57110293e+00
3.03030303e-03 2.51515879e+00
2.94117647e-03 2.46410614e+00
2.85714286e-03 2.41734420e+00


==> latex_data/Resultq11Asymptotic.dat <==
1/T          tau_asymptotic
3.92122608e-02 2.12457035e+03
3.12913787e-02 6.53960096e+02
2.60038738e-02 2.69048895e+02
2.22224259e-02 1.34261315e+02
1.93840497e-02 7.67677782e+01
1.71762725e-02 4.85140691e+01
1.39706437e-02 2.39292823e+01
1.17645321e-02 1.42903025e+01
1.01622748e-02 9.68285504e+00
8.95179488e-03 7.16308786e+00
8.00872587e-03 5.64619662e+00
7.25530813e-03 4.66594974e+00
6.64056039e-03 3.99754526e+00
5.90554672e-03 3.33529658e+00
5.33000182e-03 2.91113976e+00
4.86653246e-03 2.62594003e+00
4.48460097e-03 2.42770178e+00


==> latex_data/Resultq11Numeric.dat <==
1/T          tau_numeric
3.92122608e-02 2.35361308e+03
3.12913787e-02 7.34222878e+02
2.60038738e-02 3.06296567e+02
2.22224259e-02 1.55048038e+02
1.93840497e-02 8.99483672e+01
1.71762725e-02 5.76747712e+01
1.39706437e-02 2.92620349e+01
1.17645321e-02 1.79339973e+01
1.01622748e-02 1.24295031e+01
8.95179488e-03 9.36873551e+00
8.00872587e-03 7.49397547e+00
7.25530813e-03 6.25977859e+00
6.64056039e-03 5.40094685e+00
5.90554672e-03 4.52584272e+00
5.33000182e-03 3.94216539e+00
4.86653246e-03 3.52995543e+00
4.48460097e-03 3.22573014e+00


==> latex_data/Resultq13Asymptotic.dat <==
1/T          tau_asymptotic
6.54396084e-02 2.53273332e+01
3.20563233e-02 1.08992736e+01
2.10988251e-02 6.86772108e+00
1.57154048e-02 5.05249661e+00
1.25452833e-02 4.04291577e+00
1.04721348e-02 3.40949718e+00
9.01955555e-03 2.97994884e+00
7.95052370e-03 2.67248850e+00
7.13410889e-03 2.44358069e+00
5.97564521e-03 2.13029369e+00
5.19788201e-03 1.93120241e+00
4.64192558e-03 1.79806703e+00
4.22525034e-03 1.70637636e+00
3.90107260e-03 1.64240867e+00
3.64107677e-03 1.59790544e+00
3.42722869e-03 1.56760839e+00
3.16787416e-03 1.54144575e+00
2.96033157e-03 1.53195360e+00
2.78897481e-03 1.53445050e+00
2.64390619e-03 1.54591741e+00
2.51858606e-03 1.56432064e+00
2.40853583e-03 1.58824008e+00
2.31059147e-03 1.61665375e+00
2.22245559e-03 1.64880695e+00
2.14241875e-03 1.68412985e+00
2.06918080e-03 1.72218377e+00
2.00173303e-03 1.76262508e+00
1.93927868e-03 1.80518052e+00


==> latex_data/Resultq13Numeric.dat <==
1/T          tau_numeric
6.54396084e-02 3.14580308e+01
3.20563233e-02 1.38275136e+01
2.10988251e-02 8.87809332e+00
1.57154048e-02 6.63786934e+00
1.25452833e-02 5.38394800e+00
1.04721348e-02 4.59102209e+00
9.01955555e-03 4.04810138e+00
7.95052370e-03 3.65493363e+00
7.13410889e-03 3.35810704e+00
5.97564521e-03 2.94159091e+00
5.19788201e-03 2.66480488e+00
4.64192558e-03 2.46845840e+00
4.22525034e-03 2.32242197e+00
3.90107260e-03 2.20983402e+00
3.64107677e-03 2.12055334e+00
3.42722869e-03 2.04812964e+00
3.16787416e-03 1.96209380e+00
2.96033157e-03 1.89527049e+00
2.78897481e-03 1.84195349e+00
2.64390619e-03 1.79847647e+00
2.51858606e-03 1.76238026e+00
2.40853583e-03 1.73195602e+00
2.31059147e-03 1.70598075e+00
2.22245559e-03 1.68355685e+00
2.14241875e-03 1.66401119e+00
2.06918080e-03 1.64682939e+00
2.00173303e-03 1.63161186e+00
1.93927868e-03 1.61804365e+00

